Tutela: An Open-Source Tool for Assessing User-Privacy on Ethereum and Tornado Cash

A common misconception among blockchain users is that pseudonymity guarantees privacy. The reality is almost the opposite. Every transaction one makes is recorded on a public ledger and reveals information about one's identity. Mixers, such as Tornado Cash, were developed to preserve privacy through "mixing" transactions with those of others in an anonymity pool, making it harder to link deposits and withdrawals from the pool. Unfortunately, it is still possible to reveal information about those in the anonymity pool if users are not careful. We introduce Tutela, an application built on expert heuristics to report the true anonymity of an Ethereum address. In particular, Tutela has three functionalities: first, it clusters together Ethereum addresses based on interaction history such that for an Ethereum address, we can identify other addresses likely owned by the same entity; second, it shows Ethereum users their potentially compromised transactions; third, Tutela computes the true size of the anonymity pool of each Tornado Cash mixer by excluding potentially compromised transactions. A public implementation of Tutela can be found at https://github.com/TutelaLabs/tutela-app. To use Tutela, visit https://www.tutela.xyz.

==> figures/document.json <==
{"_class":"document","do_objectID":"C902F5AA-9585-4BA4-B6F3-E211229CF19C","assets":{"_class":"assetCollection","colors":[],"gradients":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[]},"currentPageIndex":0,"enableLayerInteraction":true,"enableSliceInteraction":true,"foreignSymbols":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/B61E387A-DD9C-428F-987D-81C19BFAC5E0"}]}

==> figures/meta.json <==
{"commit":"c871c6c3fa8a2bc8ee8592fd0f4db2b9a32687dc","appVersion":"45.2","build":43514,"app":"com.bohemiancoding.sketch3","pagesAndArtboards":{"B61E387A-DD9C-428F-987D-81C19BFAC5E0":{"name":"Page 1","artboards":{}}},"fonts":["AppleSDGothicNeo-Bold","AppleSDGothicNeo-Regular","AndaleMono"],"created":{"app":"com.bohemiancoding.sketch3","commit":"c871c6c3fa8a2bc8ee8592fd0f4db2b9a32687dc","version":92,"appVersion":"45.2","variant":"NONAPPSTORE","build":43514},"version":92,"saveHistory":["NONAPPSTORE.43514"],"autosaved":0,"variant":"NONAPPSTORE"}

==> figures/pages/B61E387A-DD9C-428F-987D-81C19BFAC5E0.json <==
{"_class":"page","do_objectID":"B61E387A-DD9C-428F-987D-81C19BFAC5E0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":300,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"C90E7FB8-9E9C-4A8A-A9B2-8E3B705CD3A4","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1298,"width":1608,"x":-709,"y":-220},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"3001D106-4B38-46D1-A2BB-114D9DD7FDDE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1297.0078125,"width":1608,"x":0,"y":0.9921875},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Mask","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"FE555C89-4A14-4579-90EF-31BC363DDAE9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1297.0078125,"width":1608.000000000004,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":26,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"bitmap","do_objectID":"1F38615C-76A0-4E48-A98B-DA85BADBC2A9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":1209.397271455224,"width":1604.546875,"x":-0.546875,"y":86.30136427238813},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Screen Shot 2021-12-04 at 10.04.26 AM","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/ffd53f4c2a7b9d628e4357ab3adaad792268920b"},"nineSliceCenterRect":"{{0, 0}, {0, 0}}","nineSliceScale":"{0, 0}"},{"_class":"shapeGroup","do_objectID":"F0AC5B9F-69AD-4A2F-9A12-5DD23309375E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":1111.765625,"x":247,"y":22},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"AC4ADBC1-0A69-42B9-A250-CCA5627830DE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":1111.765625,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":9,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"4A81810C-CEC4-4467-AD45-04A7911DD2E1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":28,"width":28,"x":32,"y":28},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.506768993009925,"green":0.506768993009925,"red":0.9826743197278912},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"FF63F8EE-B2E7-4D42-95EB-2BE50330F9DE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"ED9E53FC-9A13-4B5A-99E0-22539DA01C98","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":28,"width":28,"x":88,"y":28},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3757120768229167,"green":0.7079735562421274,"red":0.921875},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"0EA33234-420F-421D-B817-460ACD587E10","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"24843965-ACB9-491F-8078-BCD897CC4FC1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":28,"width":28,"x":144,"y":28},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2641030120692335,"green":0.8675860969387755,"red":0.4649907237445565},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"0111EFF7-9802-4CE2-95D0-F06C97B57C3A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"bitmap","do_objectID":"9D8150BC-0FBC-45CE-A774-AC52B69811F4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":1207,"width":1603,"x":-1,"y":87},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Screen Shot 2021-12-04 at 10.29.28 AM","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/30b16a876418ac1cfff6c237b9fac0b14eb48702"},"nineSliceCenterRect":"{{0, 0}, {0, 0}}","nineSliceScale":"{0, 0}"}]},{"_class":"group","do_objectID":"D715F7FD-AE3B-4C5B-9B0F-6660E311C45B","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":746,"width":1608,"x":1004,"y":-220},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"6EB31B87-DB5D-43EA-BDD4-21235C280021","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":746,"width":1608,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"A897A078-45ED-4C94-ACFD-583C776A9870","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":746,"width":1608,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Screen Shot 2021-12-04 at 10.44.09 AM","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"1BA1D76F-21D8-45CC-8F73-18151E40CE70","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":744.972511574074,"width":1608,"x":0,"y":0.9921875},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Mask","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"98683D50-F9E3-41C8-B6B3-FD9216004E3B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":744.9725115740738,"width":1608.000000000004,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":26,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":26,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"bitmap","do_objectID":"D18A4E11-E629-4C23-988D-F0936B3220AF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":654.964699074074,"width":1607.640625,"x":0,"y":91},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Screen Shot 2021-12-04 at 10.44.09 AM","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/ff0fd189960ec83dd0b59a01607ce14456378680"},"nineSliceCenterRect":"{{0, 0}, {0, 0}}","nineSliceScale":"{0, 0}"}]},{"_class":"shapeGroup","do_objectID":"77461E59-1691-4230-9E81-9439965A42F5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":1111.765625,"x":247,"y":22},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"C3EDBE62-6800-4CB9-BC4B-39FDF46D3044","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":1111.765625,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":9,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":9,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"5E99AC88-63F6-4822-BC86-972C580C5593","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":28,"width":28,"x":32,"y":28},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.506768993009925,"green":0.506768993009925,"red":0.9826743197278912},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"FE247B71-5A61-4AA9-BBF8-83EFF43A3D4F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"2D034821-FB55-440D-8EEF-EB4A7ECCBEB6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":28,"width":28,"x":88,"y":28},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3757120768229167,"green":0.7079735562421274,"red":0.921875},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"80D7AF33-169E-4940-A196-0CC7847CBD73","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C2C6D694-5F15-4692-8670-BE808C445A9E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":28,"width":28,"x":144,"y":28},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2641030120692335,"green":0.8675860969387755,"red":0.4649907237445565},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"A9FD3458-6030-4BF4-9B22-7204C537273E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"8D65FE07-D173-4A8B-85BC-93942A35831A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":294,"width":858.4142464109182,"x":1381.5,"y":818},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.7683088860544217,"green":0.7683088860544217,"red":0.7683088860544217},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8725021258503401,"green":0.8725021258503401,"red":0.8725021258503401},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"6AFDE38E-3590-40BA-99CC-A8FA5D541105","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":294,"width":858.4142464109181,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B645179C-57A9-47AF-8424-CD0570DD1A47","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":212.8751633356446,"width":210.7029677914034,"x":1004,"y":856},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.7683088860544217,"green":0.7683088860544217,"red":0.7683088860544217},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8725021258503401,"green":0.8725021258503401,"red":0.8725021258503401},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"4564F103-BE08-4E66-B1E0-7908528D4B9B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":212.8751633356447,"width":210.7029677914034,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"BC03AAD0-78B4-4D5D-985D-C3106B07EB5F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1441,"y":923},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6173206550316622,"green":0.6173206550316622,"red":0.938562925170068},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"6CF73EA6-ACE9-4F7C-AE55-6F62BDBB4B96","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"4B707ACE-B926-49B3-8F0B-5C13CB526D61","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1763,"y":923},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6173206550316622,"green":0.6173206550316622,"red":0.938562925170068},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"021B7EDE-499E-43F7-AD80-1458A5BCF997","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"2C372FAC-3965-4DAA-A8F3-60057D57D0A3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":2085,"y":923},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6173206550316622,"green":0.6173206550316622,"red":0.938562925170068},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"93699BD8-B842-49DA-93B2-61ED4910A1B5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"54BAC9DE-39A9-4165-A278-A2E4E8192FEC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1597,"y":1201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5500372023809523,"green":0.2038657852180191,"red":0.5052959577374416},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"739A3EED-ADC9-4359-A822-4FF371496342","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"168F058E-C356-4F79-91CB-51FE12E023A3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1937,"y":1201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5500372023809523,"green":0.2038657852180191,"red":0.5052959577374416},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"012FC58F-EC2A-4ED5-A9CA-B99162B80324","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0E692E71-CE4C-41F2-B0C9-29F26FA0C362","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1441,"y":1438},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1694345955896859,"green":0.1694345955896859,"red":0.1869419642857143},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"DB7B4BB0-539D-4DDC-A5C1-1B8FE78EE31B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"96F793F9-7AF3-46E9-85DD-CDCCC154C852","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1937,"y":1438},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1694345955896859,"green":0.1694345955896859,"red":0.1869419642857143},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"773EE68C-0297-44AA-8175-E26409876CDC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C05E3B75-D458-4AC6-962E-4728608B2700","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1257,"y":1201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5500372023809523,"green":0.2038657852180191,"red":0.5052959577374416},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"6A868B99-23C4-4523-9145-90D197E5D7B5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"49BEB95F-D9EC-46F1-A744-4750A8077020","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":79,"width":79,"x":1070,"y":923},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6173206550316622,"green":0.6173206550316622,"red":0.938562925170068},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"FA3F4C37-CDAF-49A2-A73D-4F6A554DCD75","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":79,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"B6BE501B-2E21-41F3-8588-3CCD8C632745","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":356,"x":2433,"y":1426},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Exchanges","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1lFeGNoYW5nZXPTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61T8OQEFCQ0RFKkVaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAD4ANgA3SFg5ISaCADtI1NktMV05TQXJyYXmiSzrSNTZOT18QEE5TUGFyYWdyYXBoU3R5bGWiTjrSDlFSU18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5VWFuiVleAEoATollagBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZhYl8QE05TTXV0YWJsZURpY3Rpb25hcnmjYWM6XE5TRGljdGlvbmFyedI1NmVmXxAQVUlGb250RGVzY3JpcHRvcqNnaDpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmNqomM60jU2bG1fEBJOU0F0dHJpYnV0ZWRTdHJpbmeibjpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKoAsQC5AMQAyADKAMwAzgDSANQA1gDYANoA4gD1ARcBIgEvATUBQgFXAV8BZgFoAWoBbAFzAXgBfgGAAYIBhA3QDdUN4A3pDfYN+Q4GDg8OFA4cDh8OKg41DkIOZA5wDnIOdA52DngOfQ5+DoAOhQ6NDpAOlQ6oDqsOsA7NDs8O0Q7YDtsO3Q7fDuIO5A7mDugO\/g8UDx0POA89D1MPVw9kD2kPfA+AD5MPpg+rD64Psw\/ID8sAAAAAAAACAQAAAAAAAABvAAAAAAAAAAAAAAAAAAAP4A=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 11}, {347, 70}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"9A5F4D01-BC7B-4AA2-BEA2-E291475623F2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":291,"x":2433,"y":1189},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Deposits","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1hEZXBvc2l0c9MVFg4XGx9XTlMua2V5c1pOUy5vYmplY3RzoxgZGoAEgAWABqMcHR6AB4AMgBCAGFdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVJCUmJw4oKSorLFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAL0y4vDjAxMlROU0lEVU5TSUNDEAeACYAKTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I1Njc4WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojk6XE5TQ29sb3JTcGFjZVhOU09iamVjdNI1Njw9V05TQ29sb3KiPDrVPw5AQUJDREUqRVpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAPgA2ADdIWDkhJoIAO0jU2S0xXTlNBcnJheaJLOtI1Nk5PXxAQTlNQYXJhZ3JhcGhTdHlsZaJOOtIOUVJTXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAF4AR0xUWDlVYW6JWV4ASgBOiWVqAFIAVgBZfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAVAAAAAAAAF8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctI1NmFiXxATTlNNdXRhYmxlRGljdGlvbmFyeaNhYzpcTlNEaWN0aW9uYXJ50jU2ZWZfEBBVSUZvbnREZXNjcmlwdG9yo2doOl8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0jU2Y2qiYzrSNTZsbV8QEk5TQXR0cmlidXRlZFN0cmluZ6JuOl8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAcAB2AH0AhgCNAJoAnACeAKAAqQCwALgAwwDHAMkAywDNANEA0wDVANcA2QDhAPQBFgEhAS4BNAFBAVYBXgFlAWcBaQFrAXIBdwF9AX8BgQGDDc8N1A3fDegN9Q34DgUODg4TDhsOHg4pDjQOQQ5jDm8OcQ5zDnUOdw58Dn0Ofw6EDowOjw6UDqcOqg6vDswOzg7QDtcO2g7cDt4O4Q7jDuUO5w79DxMPHA83DzwPUg9WD2MPaA97D38Pkg+lD6oPrQ+yD8cPygAAAAAAAAIBAAAAAAAAAG8AAAAAAAAAAAAAAAAAAA\/f"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 14}, {282, 67}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"57CD97C0-A02D-44E8-ACE9-A9EEA11DA231","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":181,"x":2431,"y":923},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"EOAs","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1RFT0Fz0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAyAEIAYV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUkJSYnDigpKissXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAvTLi8OMDEyVE5TSURVTlNJQ0MQB4AJgApPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jU2NzhaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiOTpcTlNDb2xvclNwYWNlWE5TT2JqZWN00jU2PD1XTlNDb2xvcqI8OtU\/DkBBQkNERSpFWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgA+ADYAN0hYOSEmggA7SNTZLTFdOU0FycmF5oks60jU2Tk9fEBBOU1BhcmFncmFwaFN0eWxlok460g5RUlNfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AXgBHTFRYOVVhbolZXgBKAE6JZWoAUgBWAFl8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BUAAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jU2YWJfEBNOU011dGFibGVEaWN0aW9uYXJ5o2FjOlxOU0RpY3Rpb25hcnnSNTZlZl8QEFVJRm9udERlc2NyaXB0b3KjZ2g6XxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSNTZjaqJjOtI1NmxtXxASTlNBdHRyaWJ1dGVkU3RyaW5nom46XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBwAHYAfQCGAI0AmgCcAJ4AoAClAKwAtAC\/AMMAxQDHAMkAzQDPANEA0wDVAN0A8AESAR0BKgEwAT0BUgFaAWEBYwFlAWcBbgFzAXkBewF9AX8Nyw3QDdsN5A3xDfQOAQ4KDg8OFw4aDiUOMA49Dl8Oaw5tDm8OcQ5zDngOeQ57DoAOiA6LDpAOow6mDqsOyA7KDswO0w7WDtgO2g7dDt8O4Q7jDvkPDw8YDzMPOA9OD1IPXw9kD3cPew+OD6EPpg+pD64Pww\/GAAAAAAAAAgEAAAAAAAAAbwAAAAAAAAAAAAAAAAAAD9s="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 14}, {172, 56}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"group","do_objectID":"ABF41D00-2692-4698-946A-C145DF9E4350","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":308,"width":1047,"x":2918,"y":1869},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"text","do_objectID":"2B7C191E-7704-4A04-BD97-C388E3C669B4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":957,"x":90,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"y(a) = [ 0 3 0 4 ; 0","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvECYLDBUWHCcoKSo0OjtCRU5RVFdbY2RlZmdrcHJ8fYKHipKTlJebn1UkbnVsbNQNDg8QERITFFhOU1N0cmluZ18QD05TQXR0cmlidXRlSW5mb1xOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAI4ADgCVfEB55KGEpID0gWyAwIDMgMCA0ICA7ICAwIDMgMiAwIF3SFxAYG1pOUy5vYmplY3RzohkagASAGoAi0x0XEB4iJldOUy5rZXlzox8gIYAFgAaAB6MjJCWACIANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVKywtLhAvMDEyM1xOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACYAM0zU2EDc4OVROU0lEVU5TSUNDEAeACoALTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I8PT4\/WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlokBBXE5TQ29sb3JTcGFjZVhOU09iamVjdNI8PUNEV05TQ29sb3KiQ0HVRhBHSElKS0wxTFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtIXEE9QoIAP0jw9UlNXTlNBcnJheaJSQdI8PVVWXxAQTlNQYXJhZ3JhcGhTdHlsZaJVQdIQWFlaXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0x0XEFxfYqJdXoATgBSiYGGAFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAVAAAAAAAAF8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctI8PWhpXxATTlNNdXRhYmxlRGljdGlvbmFyeaNoakFcTlNEaWN0aW9uYXJ50jw9bG1fEBBVSUZvbnREZXNjcmlwdG9yo25vQV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0jw9anGiakHTHRcQc3cmox8gdoAFgAaAG6N4eXqAHIAdgB6AGV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVKywtLhB+fzEyM0cxIDAgMCAxTxAdMC45ODU5NDgzMjQyIDAgMC4wMjY5NTA1Njc5NgCACYAM1UYQR0hJSktMMUyAAIAQgA6ADtIQWFmJgBiAH9MdFxCLjmKijI2AIIAhomBhgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGXSPD2Vll5OU011dGFibGVBcnJheaOVUkHSmBCZmldOUy5kYXRhRgIAAQEbAIAk0jw9nJ1dTlNNdXRhYmxlRGF0YaOcnkFWTlNEYXRh0jw9oKFfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiokFfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHwAggCLAJQApgCzALoAvAC+AMAAwgDjAOgA8wD2APgA+gD8AQMBCwEPAREBEwEVARkBGwEdAR8BIQEpATwBXgFpAXYBfAGJAZ4BpgGtAa8BsQGzAboBvwHFAccByQHLDhcOHA4nDjAOPQ5ADk0OVg5bDmMOZg5xDnwOiQ6rDrcOuQ67Dr0Ovw7EDsUOxw7MDtQO1w7cDu8O8g73DxQPFg8YDx8PIg8kDyYPKQ8rDy0PLw9FD1sPZA9\/D4QPmg+eD6sPsA\/DD8cP2g\/tD\/IP9Q\/8EAAQAhAEEAYQChAMEA4QEBASEDQQPxBHEGcQaRBrEHYQeBB6EHwQfhCDEIUQhxCOEJEQkxCVEJgQmhCcEJ4QtBDKEM8Q3hDiEOcQ7xD2EPgQ\/RELEQ8RFhEbETARMwAAAAAAAAIBAAAAAAAAAKMAAAAAAAAAAAAAAAAAABFI"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {908, 71}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"E9865D79-C8EA-48D0-8ACD-1F8349A175D5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":957,"x":90,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a b c d a b c d","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NPECUwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAxTxAnMC41Njc3OTM1NDgxIDAuNTY3Nzc2NTYwOCAwLjU2Nzc4NjIxNjcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwDPAPkA+wD9AP8BBgELAREBEwEVARcNYw1oDXMNfA2JDYwNmQ2iDacNrwAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2y"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA18QHgkJCQkJCQkJCSBhIGIgYyBkICAgICAgYSBiIGMgZNMVFg4XGx9XTlMua2V5c1pOUy5vYmplY3RzoxgZGoAEgAWABqMcHR6AB4AMgBCAGFdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVJCUmJw4oKSorLFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxAlMC42MzUwNzEyMTYgMC42MzUwNzEyMTYgMC42MzUwNzEyMTYgMU8QJzAuNTY3NzkzNTQ4MSAwLjU2Nzc3NjU2MDggMC41Njc3ODYyMTY3ABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61T8OQEFCQ0RFKkVaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAD4ANgA3SFg5ISaCADtI1NktMV05TQXJyYXmiSzrSNTZOT18QEE5TUGFyYWdyYXBoU3R5bGWiTjrSDlFSU18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5VWFuiVleAEoATollagBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZhYl8QE05TTXV0YWJsZURpY3Rpb25hcnmjYWM6XE5TRGljdGlvbmFyedI1NmVmXxAQVUlGb250RGVzY3JpcHRvcqNnaDpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmNqomM60jU2bG1fEBJOU0F0dHJpYnV0ZWRTdHJpbmeibjpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAMEAyADQANsA3wDhAOMA5QDpAOsA7QDvAPEA+QEMAS4BOQFGAUwBWQFuAZYBwAHCAcQBxgHNAdIB2AHaAdwB3g4qDi8OOg5DDlAOUw5gDmkObg52DnkOhA6PDpwOvg7KDswOzg7QDtIO1w7YDtoO3w7nDuoO7w8CDwUPCg8nDykPKw8yDzUPNw85DzwPPg9AD0IPWA9uD3cPkg+XD60PsQ++D8MP1g\/aD+0QABAFEAgQDRAiECUAAAAAAAACAQAAAAAAAABvAAAAAAAAAAAAAAAAAAAQOg=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{276, 11}, {566, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"62FCD5CA-EFAB-4B00-8A78-FE0779805C90","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":957,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"position","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NPECUwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAxTxAnMC41Njc3OTM1NDgxIDAuNTY3Nzc2NTYwOCAwLjU2Nzc4NjIxNjcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwDPAPkA+wD9AP8BBgELAREBEwEVARcNYw1oDXMNfA2JDYwNmQ2iDacNrwAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2y"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1hwb3NpdGlvbtMVFg4XGx9XTlMua2V5c1pOUy5vYmplY3RzoxgZGoAEgAWABqMcHR6AB4AMgBCAGFdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVJCUmJw4oKSorLFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlTxAlMC42MzUwNzEyMTYgMC42MzUwNzEyMTYgMC42MzUwNzEyMTYgMU8QJzAuNTY3NzkzNTQ4MSAwLjU2Nzc3NjU2MDggMC41Njc3ODYyMTY3ABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61T8OQEFCQ0RFKkVaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAD4ANgA3SFg5ISaCADtI1NktMV05TQXJyYXmiSzrSNTZOT18QEE5TUGFyYWdyYXBoU3R5bGWiTjrSDlFSU18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5VWFuiVleAEoATollagBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZhYl8QE05TTXV0YWJsZURpY3Rpb25hcnmjYWM6XE5TRGljdGlvbmFyedI1NmVmXxAQVUlGb250RGVzY3JpcHRvcqNnaDpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmNqomM60jU2bG1fEBJOU0F0dHJpYnV0ZWRTdHJpbmeibjpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKkAsAC4AMMAxwDJAMsAzQDRANMA1QDXANkA4QD0ARYBIQEuATQBQQFWAX4BqAGqAawBrgG1AboBwAHCAcQBxg4SDhcOIg4rDjgOOw5IDlEOVg5eDmEObA53DoQOpg6yDrQOtg64DroOvw7ADsIOxw7PDtIO1w7qDu0O8g8PDxEPEw8aDx0PHw8hDyQPJg8oDyoPQA9WD18Peg9\/D5UPmQ+mD6sPvg\/CD9UP6A\/tD\/AP9RAKEA0AAAAAAAACAQAAAAAAAABvAAAAAAAAAAAAAAAAAAAQIg=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 14}, {259, 67}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"36E91BFA-1020-4F6D-94EE-3DBD653894BC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":221.5,"x":347,"y":212},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"before","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1ZiZWZvcmXTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61j9ADkFCQ0RFRkcqR1pOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgA+ADYAN0hYOSkuggA7SNTZNTldOU0FycmF5ok060jU2UFFfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNQUjpfEBBOU1BhcmFncmFwaFN0eWxl0g5UVVZfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AXgBHTFRYOWFteollagBKAE6JcXYAUgBWAFl8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BUAAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jU2ZGVfEBNOU011dGFibGVEaWN0aW9uYXJ5o2RmOlxOU0RpY3Rpb25hcnnSNTZoaV8QEFVJRm9udERlc2NyaXB0b3Kjams6XxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSNTZmbaJmOtI1Nm9wXxASTlNBdHRyaWJ1dGVkU3RyaW5nonE6XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBwAHYAfQCGAI0AmgCcAJ4AoACnAK4AtgDBAMUAxwDJAMsAzwDRANMA1QDXAN8A8gEUAR8BLAEyAT8BVAFcAWMBZQFnAWkBcAF1AXsBfQF\/AYENzQ3SDd0N5g3zDfYOAw4MDhEOGQ4cDikONA5ADk0Obw57Dn0Ofw6BDoMOhQ6KDosOjQ6SDpoOnQ6iDrwOwA7TDtgO9Q73DvkPAA8DDwUPBw8KDwwPDg8QDyYPPA9FD2APZQ97D38PjA+RD6QPqA+7D84P0w\/WD9sP8A\/zAAAAAAAAAgEAAAAAAAAAcgAAAAAAAAAAAAAAAAAAEAg="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 10}, {212, 60}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"CD3C5C6D-A4CF-4120-823B-07B7483950BD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":221.5,"x":735,"y":212},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"after","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1VhZnRlctMVFg4XGx9XTlMua2V5c1pOUy5vYmplY3RzoxgZGoAEgAWABqMcHR6AB4AMgBCAGFdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVJCUmJw4oKSorLFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAL0y4vDjAxMlROU0lEVU5TSUNDEAeACYAKTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I1Njc4WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojk6XE5TQ29sb3JTcGFjZVhOU09iamVjdNI1Njw9V05TQ29sb3KiPDrWP0AOQUJDREVGRypHWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKAD4ANgA3SFg5KS6CADtI1Nk1OV05TQXJyYXmiTTrSNTZQUV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo1BSOl8QEE5TUGFyYWdyYXBoU3R5bGXSDlRVVl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5YW16iWVqAEoATolxdgBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY6XE5TRGljdGlvbmFyedI1NmhpXxAQVUlGb250RGVzY3JpcHRvcqNqazpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmZtomY60jU2b3BfEBJOU0F0dHJpYnV0ZWRTdHJpbmeicTpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKYArQC1AMAAxADGAMgAygDOANAA0gDUANYA3gDxARMBHgErATEBPgFTAVsBYgFkAWYBaAFvAXQBegF8AX4BgA3MDdEN3A3lDfIN9Q4CDgsOEA4YDhsOKA4zDj8OTA5uDnoOfA5+DoAOgg6EDokOig6MDpEOmQ6cDqEOuw6\/DtIO1w70DvYO+A7\/DwIPBA8GDwkPCw8NDw8PJQ87D0QPXw9kD3oPfg+LD5APow+nD7oPzQ\/SD9UP2g\/vD\/IAAAAAAAACAQAAAAAAAAByAAAAAAAAAAAAAAAAAAAQBw=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{34, 10}, {155, 60}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]},{"_class":"group","do_objectID":"3605287F-D05D-42BF-889B-C36F619D0DD0","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":373,"width":819,"x":2015,"y":1827},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"text","do_objectID":"1C8D4232-79BD-4582-B4F7-A75496557F66","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":817.1833739361864,"x":1,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a - b - a - c - d -","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMSAwIDAgMU8QHTAuOTg1OTQ4MzI0MiAwIDAuMDI2OTUwNTY3OTYAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwCvAM8A0QDTANUA3ADhAOcA6QDrAO0NOQ0+DUkNUg1fDWINbw14DX0NhQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2I"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEC4LDBUWHSgpKis1OzxDRk9SVVhcZGVmZ2hscXN9foOIi5OUlZ+gpaqttba3ur7CVSRudWxs1A0ODxAREhMUWE5TU3RyaW5nXxAPTlNBdHRyaWJ1dGVJbmZvXE5TQXR0cmlidXRlc1YkY2xhc3OAAoArgAOALV8QGWEgLSBiIC0gYSAtIGMgLSBkIC0gYSAtIGLSFxAYHFpOUy5vYmplY3RzoxkaG4AEgBqAIoAq0x4XEB8jJ1dOUy5rZXlzoyAhIoAFgAaAB6MkJSaACIANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVLC0uLxAwMTIzNFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzEgMCAwIDFPEB0wLjk4NTk0ODMyNDIgMCAwLjAyNjk1MDU2Nzk2ABABgAmADNM2NxA4OTpUTlNJRFVOU0lDQxAHgAqAC08RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SPT4\/QFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaJBQlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSPT5ERVdOU0NvbG9yokRC1UcQSElKS0xNMk1aTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SFxBQUaCAD9I9PlNUV05TQXJyYXmiU0LSPT5WV18QEE5TUGFyYWdyYXBoU3R5bGWiVkLSEFlaW18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMeFxBdYGOiXl+AE4AUomFigBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSPT5pal8QE05TTXV0YWJsZURpY3Rpb25hcnmjaWtCXE5TRGljdGlvbmFyedI9Pm1uXxAQVUlGb250RGVzY3JpcHRvcqNvcEJfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI9PmtyomtC0x4XEHR4J6MgIXeABYAGgBujeXp7gByAHYAegBlfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SwtLi8Qf4AyMzRHMCAwIDAgMUYwIDAgMACACYAM1UcQSElKS0xNMk2AAIAQgA6ADtIQWVqKgBiAH9MeFxCMj2OijY6AIIAhomFigBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGXTHhcQlponoyAhmYAFgAaAI6ObnJ2AJIAlgCaAGV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVLC0uLxChojIzNE8QEjAuOTk1NzIxNzI2MiAwIDAgMU8QHDAuOTgwNjIwODYxMSAwIDAuMDI2Njg5MDExNgCACYAM1UcQSElKS0xNMk2AAIAQgA6ADtIQWVqsgBiAJ9MeFxCusWOir7CAKIApomFigBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGXSPT64uV5OU011dGFibGVBcnJheaO4U0LSuxC8vVdOUy5kYXRhTAEABwEBAgsBAQAEAYAs0j0+v8BdTlNNdXRhYmxlRGF0YaO\/wUJWTlNEYXRh0j0+w8RfEBJOU0F0dHJpYnV0ZWRTdHJpbmeixUJfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAIQAigCTAJwArgC7AMIAxADGAMgAygDmAOsA9gD6APwA\/gEAAQIBCQERARUBFwEZARsBHwEhASMBJQEnAS8BQgFkAW8BfAGCAY8BpAGsAcwBzgHQAdIB2QHeAeQB5gHoAeoONg47DkYOTw5cDl8ObA51DnoOgg6FDpAOmw6oDsoO1g7YDtoO3A7eDuMO5A7mDusO8w72DvsPDg8RDxYPMw81DzcPPg9BD0MPRQ9ID0oPTA9OD2QPeg+DD54Pow+5D70Pyg\/PD+IP5g\/5EAwQERAUEBsQHxAhECMQJRApECsQLRAvEDEQUxBeEGYQbRBvEHEQfBB+EIAQghCEEIkQixCNEJQQlxCZEJsQnhCgEKIQpBC6ENAQ1xDbEN0Q3xDhEOUQ5xDpEOsQ7REPERoRLxFOEVARUhFdEV8RYRFjEWURahFsEW4RdRF4EXoRfBF\/EYERgxGFEZsRsRG2EcURyRHOEdYR4xHlEeoR+BH8EgMSCBIdEiAAAAAAAAACAQAAAAAAAADGAAAAAAAAAAAAAAAAAAASNQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 11}, {734, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"1784E3B4-494D-46D3-A1FF-FC8AC0EDD720","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":817.1833739361864,"x":0,"y":138},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d - c - d - a - d -","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvECYLDBUWHCcoKSo0OjtCRU5RVFdbY2RlZmdrcHJ8fYKHipKTlJebn1UkbnVsbNQNDg8QERITFFhOU1N0cmluZ18QD05TQXR0cmlidXRlSW5mb1xOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAI4ADgCVfEBlkIC0gYyAtIGQgLSBhIC0gZCAtIGIgLSBh0hcQGBtaTlMub2JqZWN0c6IZGoAEgBqAItMdFxAeIiZXTlMua2V5c6MfICGABYAGgAejIyQlgAiADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SssLS4QLzAxMjNcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAmADNM1NhA3ODlUTlNJRFVOU0lDQxAHgAqAC08RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SPD0+P1okY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaJAQVxOU0NvbG9yU3BhY2VYTlNPYmplY3TSPD1DRFdOU0NvbG9yokNB1UYQR0hJSktMMUxaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SFxBPUKCAD9I8PVJTV05TQXJyYXmiUkHSPD1VVl8QEE5TUGFyYWdyYXBoU3R5bGWiVUHSEFhZWl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMdFxBcX2KiXV6AE4AUomBhgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSPD1oaV8QE05TTXV0YWJsZURpY3Rpb25hcnmjaGpBXE5TRGljdGlvbmFyedI8PWxtXxAQVUlGb250RGVzY3JpcHRvcqNub0FfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI8PWpxompB0x0XEHN3JqMfIHaABYAGgBujeHl6gByAHYAegBlfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SssLS4Qfn8xMjNHMSAwIDAgMU8QHTAuOTg1OTQ4MzI0MiAwIDAuMDI2OTUwNTY3OTYAgAmADNVGEEdISUpLTDFMgACAEIAOgA7SEFhZiYAYgB\/THRcQi45iooyNgCCAIaJgYYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRl0jw9lZZeTlNNdXRhYmxlQXJyYXmjlVJB0pgQmZpXTlMuZGF0YUgMAAEBCgACAYAk0jw9nJ1dTlNNdXRhYmxlRGF0YaOcnkFWTlNEYXRh0jw9oKFfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiokFfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHwAggCLAJQApgCzALoAvAC+AMAAwgDeAOMA7gDxAPMA9QD3AP4BBgEKAQwBDgEQARQBFgEYARoBHAEkATcBWQFkAXEBdwGEAZkBoQGoAaoBrAGuAbUBugHAAcIBxAHGDhIOFw4iDisOOA47DkgOUQ5WDl4OYQ5sDncOhA6mDrIOtA62DrgOug6\/DsAOwg7HDs8O0g7XDuoO7Q7yDw8PEQ8TDxoPHQ8fDyEPJA8mDygPKg9AD1YPXw96D38PlQ+ZD6YPqw++D8IP1Q\/oD+0P8A\/3D\/sP\/Q\/\/EAEQBRAHEAkQCxANEC8QOhBCEGIQZBBmEHEQcxB1EHcQeRB+EIAQghCJEIwQjhCQEJMQlRCXEJkQrxDFEMoQ2RDdEOIQ6hDzEPUQ+hEIEQwRExEYES0RMAAAAAAAAAIBAAAAAAAAAKMAAAAAAAAAAAAAAAAAABFF"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 11}, {738, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"2134AD61-4672-464D-8DBA-4D3D20201559","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":817.1833739361864,"x":1,"y":277},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d - a - c - d - a -","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvECYLDBUWHCcoKSo0OjtCRU5RVFdbY2RlZmdrcHJ8fYKHipKTlJebn1UkbnVsbNQNDg8QERITFFhOU1N0cmluZ18QD05TQXR0cmlidXRlSW5mb1xOU0F0dHJpYnV0ZXNWJGNsYXNzgAKAI4ADgCVfEBpkIC0gYSAtIGMgLSBkIC0gYSAtIGIgLSBhINIXEBgbWk5TLm9iamVjdHOiGRqABIAagCLTHRcQHiImV05TLmtleXOjHyAhgAWABoAHoyMkJYAIgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUrLC0uEC8wMTIzXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAJgAzTNTYQNzg5VE5TSURVTlNJQ0MQB4AKgAtPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jw9Pj9aJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiQEFcTlNDb2xvclNwYWNlWE5TT2JqZWN00jw9Q0RXTlNDb2xvcqJDQdVGEEdISUpLTDFMWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hcQT1CggA\/SPD1SU1dOU0FycmF5olJB0jw9VVZfEBBOU1BhcmFncmFwaFN0eWxlolVB0hBYWVpfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTHRcQXF9iol1egBOAFKJgYYAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BUAAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jw9aGlfEBNOU011dGFibGVEaWN0aW9uYXJ5o2hqQVxOU0RpY3Rpb25hcnnSPD1sbV8QEFVJRm9udERlc2NyaXB0b3Kjbm9BXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSPD1qcaJqQdMdFxBzdyajHyB2gAWABoAbo3h5eoAcgB2AHoAZXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUrLC0uEH5\/MTIzRzEgMCAwIDFPEB0wLjk4NTk0ODMyNDIgMCAwLjAyNjk1MDU2Nzk2AIAJgAzVRhBHSElKS0wxTIAAgBCADoAO0hBYWYmAGIAf0x0XEIuOYqKMjYAggCGiYGGAFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZdI8PZWWXk5TTXV0YWJsZUFycmF5o5VSQdKYEJmaV05TLmRhdGFOBAABAQsAAQEHAAEBAQCAJNI8PZydXU5TTXV0YWJsZURhdGGjnJ5BVk5TRGF0YdI8PaChXxASTlNBdHRyaWJ1dGVkU3RyaW5noqJBXxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwB8AIIAiwCUAKYAswC6ALwAvgDAAMIA3wDkAO8A8gD0APYA+AD\/AQcBCwENAQ8BEQEVARcBGQEbAR0BJQE4AVoBZQFyAXgBhQGaAaIBqQGrAa0BrwG2AbsBwQHDAcUBxw4TDhgOIw4sDjkOPA5JDlIOVw5fDmIObQ54DoUOpw6zDrUOtw65DrsOwA7BDsMOyA7QDtMO2A7rDu4O8w8QDxIPFA8bDx4PIA8iDyUPJw8pDysPQQ9XD2APew+AD5YPmg+nD6wPvw\/DD9YP6Q\/uD\/EP+A\/8D\/4QABACEAYQCBAKEAwQDhAwEDsQQxBjEGUQZxByEHQQdhB4EHoQfxCBEIMQihCNEI8QkRCUEJYQmBCaELAQxhDLENoQ3hDjEOsQ+hD8EQERDxETERoRHxE0ETcAAAAAAAACAQAAAAAAAACjAAAAAAAAAAAAAAAAAAARTA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 11}, {732, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]},{"_class":"shapeGroup","do_objectID":"F724ABE0-FE3F-4A1E-B05A-89222CE84670","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":198,"width":100,"x":2002,"y":997},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"CDA8D39A-2703-40A8-ABC5-FA01019ABB5C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":198,"width":100,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0599999999999994, 0}","curveMode":1,"curveTo":"{1.0599999999999994, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999966, 0.0025252525252525246}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0700000000000001, 0.0050505050505050613}","curveMode":1,"curveTo":"{1.0700000000000001, 0.0050505050505050613}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"48AB23A8-8566-48CF-9657-74D3C7D1CC64","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":143,"width":3,"x":1975,"y":1281},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"AB19B109-8299-4D09-8AE3-1A67888276C6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":143,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.6666666666666465, 0}","curveMode":1,"curveTo":"{2.6666666666666465, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 0.0034965034965034952}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9999999999999947, 0.006993006993007006}","curveMode":1,"curveTo":"{2.9999999999999947, 0.006993006993007006}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8B4C44B9-D7E3-41B0-89D2-522C75EF926C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":120,"x":1664,"y":997},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"614EF198-E7AC-44EB-99D1-073CF7D5D3B6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":120,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0499999999999994, 0}","curveMode":1,"curveTo":"{1.0499999999999994, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99583333333333246, 0.0024630541871921165}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0583333333333327, 0.0049261083743842426}","curveMode":1,"curveTo":"{1.0583333333333327, 0.0049261083743842426}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"7114750E-4E1F-4327-9600-D35EE985FC37","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":100,"x":1505,"y":997},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6025E233-2E6B-4DA7-AA9E-EE0B14027854","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":100,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11999999999999902, -0.044334975369458136}","curveMode":1,"curveTo":"{0.11999999999999902, -0.044334975369458136}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12999999999999917, -0.039408866995073885}","curveMode":1,"curveTo":"{0.12999999999999917, -0.039408866995073885}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1.0000000000000002}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"91A03A98-CA4E-4C46-A77E-ADD1F05ED611","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":133,"x":1130,"y":999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8CF332FF-A82A-4CCB-B883-762B177D7CDC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":133,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.052631578947367405, 0}","curveMode":1,"curveTo":"{0.052631578947367405, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0037593984962397847, 0.0024630541871921196}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060150375939848275, 0.0049261083743842487}","curveMode":1,"curveTo":"{0.060150375939848275, 0.0049261083743842487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D85F6EBA-78F6-4409-8396-3CBBAB3B1FDF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":165,"width":123,"x":1320,"y":1274},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2097FF51-8DC9-4F7E-A58E-58D6C1CF3EAA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":165,"width":123,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.056910569105689951, 0}","curveMode":1,"curveTo":"{0.056910569105689951, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0040650406504056207, 0.0030303030303030312}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065040650406502573, 0.0060606060606060727}","curveMode":1,"curveTo":"{0.065040650406502573, 0.0060606060606060727}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"6393F752-9A55-408D-8E28-6EBA5E153912","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":98,"x":1512,"y":1270},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"423125FB-19A5-426A-9DE2-2BF4AD56FDD8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":162,"width":98,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0612244897959164, 0}","curveMode":1,"curveTo":"{1.0612244897959164, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9948979591836723, 0.0030864197530864209}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0714285714285696, 0.0061728395061728504}","curveMode":1,"curveTo":"{1.0714285714285696, 0.0061728395061728504}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.01020408163265306, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B30DDC42-8DCF-441B-9A9E-FFBCEE55D39D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1989,"y":1186},"isFlippedHorizontal":false,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"2B56591A-DAD0-499E-83E1-FEACD630C45C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"2C79C262-4699-4196-90AD-E41E06406B53","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1653.209292143521,"y":1188.209292143521},"isFlippedHorizontal":false,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"E76E252D-3BA8-4AD7-BEA9-75A4E3313675","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"29DDD54E-D1C7-4392-9918-7D0601850D1B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":120,"x":1824,"y":997},"isFlippedHorizontal":true,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BBB238F6-E39A-485F-BC11-BB9118F08575","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":203,"width":120,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0499999999999994, 0}","curveMode":1,"curveTo":"{1.0499999999999994, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99583333333333246, 0.0024630541871921165}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0583333333333327, 0.0049261083743842426}","curveMode":1,"curveTo":"{1.0583333333333327, 0.0049261083743842426}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"96061CF5-C7AB-41CF-97D1-4B2AC10A8314","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1934.209292143521,"y":1190.209292143521},"isFlippedHorizontal":true,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"16E374C5-325B-491D-B521-5731FC0F4289","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B295DDF4-65D8-40C5-8350-2898641E5AEB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1594.209292143521,"y":1191.209292143521},"isFlippedHorizontal":true,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"C078323D-9F04-4EBB-B511-48969E3A80F6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E0FA24F9-E513-409C-B404-5179C585D9FA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1252.209292143521,"y":1191.209292143521},"isFlippedHorizontal":true,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":30,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"34E55D2A-BC66-44C6-9E49-AF1BD2BBC86A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"4218D8B0-4E5F-4B59-BE93-0A42817327AD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1434.209292143521,"y":1432.209292143521},"isFlippedHorizontal":true,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":35,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"3EBCE83B-1B9E-42D9-8710-F14ADA305034","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"809D8888-5E38-43C3-86E3-5475290EB3E6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1497.51637752736,"y":1425.516377527361},"isFlippedHorizontal":false,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":35,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"D849F41E-AD25-4522-82DB-2DC52D4203EE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B449E0EC-213F-46A9-A566-85906AA89E75","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":1965,"y":1415},"isFlippedHorizontal":false,"isFlippedVertical":true,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"F63AA883-DD95-44A4-AECC-25BF72B9D62F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"2E5D0DAA-8817-4B38-A533-40D0B1362F94","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":482,"width":519,"x":1149,"y":1760},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"76BE686D-3744-45E9-8355-722274F2E912","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":385},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"21ECC77C-E948-4C06-8D15-F57327A641E7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5212BADD-7CB5-4B9A-8293-AF2D3C4A35D1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":429,"y":385},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"4865F12A-D006-442A-A0DE-BE7E4AD1FAE5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"4CC1B810-AC3E-42D6-A1BC-E869391936D4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":429,"y":3},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"9B91A803-E919-4483-B2A3-381AD2D1C165","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"1228C78F-3ED2-4940-93D8-3D275BE09570","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":69.79648904767873,"x":443,"y":4},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"b","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwCvAMwAzgDQANIA2QDeAOQA5gDoAOoNNg07DUYNTw1cDV8NbA11DXoNggAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2F"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1Fi0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAyAEIAYV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUkJSYnDigpKissXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGACIAL0y4vDjAxMlROU0lEVU5TSUNDEAeACYAKTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I1Njc4WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojk6XE5TQ29sb3JTcGFjZVhOU09iamVjdNI1Njw9V05TQ29sb3KiPDrWP0AOQUJDREVGRypHWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKAD4ANgA3SFg5KS6CADtI1Nk1OV05TQXJyYXmiTTrSNTZQUV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo1BSOl8QEE5TUGFyYWdyYXBoU3R5bGXSDlRVVl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5YW16iWVqAEoATolxdgBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY6XE5TRGljdGlvbmFyedI1NmhpXxAQVUlGb250RGVzY3JpcHRvcqNqazpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmZtomY60jU2b3BfEBJOU0F0dHJpYnV0ZWRTdHJpbmeicTpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKIAqQCxALwAwADCAMQAxgDKAMwAzgDQANIA2gDtAQ8BGgEnAS0BOgFPAVcBdAF2AXgBegGBAYYBjAGOAZABkg3eDeMN7g33DgQOBw4UDh0OIg4qDi0OOg5FDlEOXg6ADowOjg6QDpIOlA6WDpsOnA6eDqMOqw6uDrMOzQ7RDuQO6Q8GDwgPCg8RDxQPFg8YDxsPHQ8fDyEPNw9ND1YPcQ92D4wPkA+dD6IPtQ+5D8wP3w\/kD+cP7BABEAQAAAAAAAACAQAAAAAAAAByAAAAAAAAAAAAAAAAAAAQGQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{18, 11}, {36, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"48464DFE-EB9E-466B-BBD8-32FCD5BD34E3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":69.79648904767873,"x":9,"y":382},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"c","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwCvAMwAzgDQANIA2QDeAOQA5gDoAOoNNg07DUYNTw1cDV8NbA11DXoNggAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2F"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1Fj0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAyAEIAYV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUkJSYnDigpKissXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGACIAL0y4vDjAxMlROU0lEVU5TSUNDEAeACYAKTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I1Njc4WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojk6XE5TQ29sb3JTcGFjZVhOU09iamVjdNI1Njw9V05TQ29sb3KiPDrWP0AOQUJDREVGRypHWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKAD4ANgA3SFg5KS6CADtI1Nk1OV05TQXJyYXmiTTrSNTZQUV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo1BSOl8QEE5TUGFyYWdyYXBoU3R5bGXSDlRVVl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5YW16iWVqAEoATolxdgBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY6XE5TRGljdGlvbmFyedI1NmhpXxAQVUlGb250RGVzY3JpcHRvcqNqazpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmZtomY60jU2b3BfEBJOU0F0dHJpYnV0ZWRTdHJpbmeicTpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKIAqQCxALwAwADCAMQAxgDKAMwAzgDQANIA2gDtAQ8BGgEnAS0BOgFPAVcBdAF2AXgBegGBAYYBjAGOAZABkg3eDeMN7g33DgQOBw4UDh0OIg4qDi0OOg5FDlEOXg6ADowOjg6QDpIOlA6WDpsOnA6eDqMOqw6uDrMOzQ7RDuQO6Q8GDwgPCg8RDxQPFg8YDxsPHQ8fDyEPNw9ND1YPcQ92D4wPkA+dD6IPtQ+5D8wP3w\/kD+cP7BABEAQAAAAAAAACAQAAAAAAAAByAAAAAAAAAAAAAAAAAAAQGQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{20, 28}, {31, 42}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"121F339F-CF55-404E-A4CA-9FD014AD0335","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":69.79648904767873,"x":437,"y":386},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"d","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwCvAMwAzgDQANIA2QDeAOQA5gDoAOoNNg07DUYNTw1cDV8NbA11DXoNggAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2F"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1Fk0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAyAEIAYV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUkJSYnDigpKissXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGACIAL0y4vDjAxMlROU0lEVU5TSUNDEAeACYAKTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I1Njc4WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojk6XE5TQ29sb3JTcGFjZVhOU09iamVjdNI1Njw9V05TQ29sb3KiPDrWP0AOQUJDREVGRypHWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKAD4ANgA3SFg5KS6CADtI1Nk1OV05TQXJyYXmiTTrSNTZQUV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo1BSOl8QEE5TUGFyYWdyYXBoU3R5bGXSDlRVVl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5YW16iWVqAEoATolxdgBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY6XE5TRGljdGlvbmFyedI1NmhpXxAQVUlGb250RGVzY3JpcHRvcqNqazpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmZtomY60jU2b3BfEBJOU0F0dHJpYnV0ZWRTdHJpbmeicTpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKIAqQCxALwAwADCAMQAxgDKAMwAzgDQANIA2gDtAQ8BGgEnAS0BOgFPAVcBdAF2AXgBegGBAYYBjAGOAZABkg3eDeMN7g33DgQOBw4UDh0OIg4qDi0OOg5FDlEOXg6ADowOjg6QDpIOlA6WDpsOnA6eDqMOqw6uDrMOzQ7RDuQO6Q8GDwgPCg8RDxQPFg8YDxsPHQ8fDyEPNw9ND1YPcQ92D4wPkA+dD6IPtQ+5D8wP3w\/kD+cP7BABEAQAAAAAAAACAQAAAAAAAAByAAAAAAAAAAAAAAAAAAAQGQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 11}, {35, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"40AB66D0-ECD3-4C47-964F-D44537ECB26B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":81,"y":44},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9B723BF2-4815-4A8A-B17A-8E0128114A79","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0027932960893854745, 0.66666666666666663}","curveMode":1,"curveTo":"{0.0027932960893854745, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0013966480446927373, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.005586592178770949, 1}","curveMode":1,"curveTo":"{0.005586592178770949, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99860335195530725, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"852E23A7-99C2-4D23-881B-4A1EED161E16","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":71,"y":429},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8A97C59B-52EC-4181-B20C-94FC7F775F6C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0027932960893854745, 0.66666666666666663}","curveMode":1,"curveTo":"{0.0027932960893854745, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0013966480446927373, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.005586592178770949, 1}","curveMode":1,"curveTo":"{0.005586592178770949, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99860335195530725, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"45673D31-C8E8-4A78-A839-486C469571F8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":44,"y":88},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5A34C7C4-1861-457B-A83F-A864C631865D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666652, 0.0032051282051282068}","curveMode":1,"curveTo":"{0.66666666666666652, 0.0032051282051282068}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999978, 0.0096153846153846159}","curveMode":1,"curveTo":"{0.99999999999999978, 0.0096153846153846159}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"70DBA5E8-A7EA-46DC-940C-8FFC9A431BF2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":315,"width":385,"x":68,"y":81},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C76AF62B-1588-4880-9B2C-6ADDC9677DF1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":315,"width":385,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.05714285714285712, 0.025396825396825397}","curveMode":1,"curveTo":"{-0.05714285714285712, 0.025396825396825397}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.054545454545454529, 0.031746031746031744}","curveMode":1,"curveTo":"{-0.054545454545454529, 0.031746031746031744}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999944, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"920A122D-9D8C-439D-9E1B-0B4A1DEB3336","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":3},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9433992346938775},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"441C56F8-3F7A-4096-9C6E-0A17BB83779E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"4B831851-2290-490D-ACFD-C9D1D54E809F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":69.79648904767873,"x":12,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"a","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwCvAMwAzgDQANIA2QDeAOQA5gDoAOoNNg07DUYNTw1cDV8NbA11DXoNggAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2F"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1Fh0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAyAEIAYV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUkJSYnDigpKissXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMSAxIDEgMU8QGjEgMC45OTk5NzQzNyAwLjk5OTk5MTI5NzcAEAGACIAL0y4vDjAxMlROU0lEVU5TSUNDEAeACYAKTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I1Njc4WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojk6XE5TQ29sb3JTcGFjZVhOU09iamVjdNI1Njw9V05TQ29sb3KiPDrWP0AOQUJDREVGRypHWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAEAKAD4ANgA3SFg5KS6CADtI1Nk1OV05TQXJyYXmiTTrSNTZQUV8QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxlo1BSOl8QEE5TUGFyYWdyYXBoU3R5bGXSDlRVVl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5YW16iWVqAEoATolxdgBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQFQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZkZV8QE05TTXV0YWJsZURpY3Rpb25hcnmjZGY6XE5TRGljdGlvbmFyedI1NmhpXxAQVUlGb250RGVzY3JpcHRvcqNqazpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmZtomY60jU2b3BfEBJOU0F0dHJpYnV0ZWRTdHJpbmeicTpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKIAqQCxALwAwADCAMQAxgDKAMwAzgDQANIA2gDtAQ8BGgEnAS0BOgFPAVcBdAF2AXgBegGBAYYBjAGOAZABkg3eDeMN7g33DgQOBw4UDh0OIg4qDi0OOg5FDlEOXg6ADowOjg6QDpIOlA6WDpsOnA6eDqMOqw6uDrMOzQ7RDuQO6Q8GDwgPCg8RDxQPFg8YDxsPHQ8fDyEPNw9ND1YPcQ92D4wPkA+dD6IPtQ+5D8wP3w\/kD+cP7BABEAQAAAAAAAACAQAAAAAAAAByAAAAAAAAAAAAAAAAAAAQGQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{19, 28}, {30, 42}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1}]},{"_class":"group","do_objectID":"EF32B215-0BF8-4827-AB99-2C1AAEAD3A65","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":859,"width":957,"x":-266,"y":1770},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"1F3C503E-5E35-41B4-BFF8-FE140A59BDF0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":382},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"FE3FAE23-82CE-49DD-8929-B03936EEA2BE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"368FA339-BCBF-4F7F-A88A-566929273E68","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":429,"y":382},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"6CB76859-7095-4EF8-BAF0-6CDB60DC6CAD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D90399CF-9080-44EA-872A-D2356B799B49","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":429,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"73D7B5EC-02F9-4D42-98C8-B7314325CFA5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"72F4B27F-CAAD-4308-8383-A6C6C43C270C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":81,"y":41},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"61956588-C132-4790-92A3-C351FC13ACE5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0027932960893854745, 0.66666666666666663}","curveMode":1,"curveTo":"{0.0027932960893854745, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0013966480446927373, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.005586592178770949, 1}","curveMode":1,"curveTo":"{0.005586592178770949, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99860335195530725, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5DEE21C0-8776-4AE7-B55C-B525838DEFE2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":867,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"28F26F68-A179-4DF3-9E59-1AE416F52487","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"68202BB8-219E-47B5-BD41-74173981D501","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":519,"y":41},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"33350865-BAD4-41F0-BD9F-0BCA3FF7D2ED","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0027932960893854745, 0.66666666666666663}","curveMode":1,"curveTo":"{0.0027932960893854745, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0013966480446927373, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.005586592178770949, 1}","curveMode":1,"curveTo":"{0.005586592178770949, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99860335195530725, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5E88B394-D407-4417-8272-C89FCB34DA30","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":867,"y":382},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"780A1581-B075-4C34-9428-A2DA84B3DE3A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0B78696C-A70A-498A-8999-12299262615D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":519,"y":423},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3E206150-5858-4A94-B2BF-53A4AC4DE22E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0027932960893854745, 0.66666666666666663}","curveMode":1,"curveTo":"{0.0027932960893854745, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0013966480446927373, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.005586592178770949, 1}","curveMode":1,"curveTo":"{0.005586592178770949, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99860335195530725, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"7B0BF928-DABF-4C0A-B569-7F49567A1540","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":71,"y":426},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7B39EDA4-5EAC-45DE-B7FB-2EAA16B449AB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":358,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0027932960893854745, 0.66666666666666663}","curveMode":1,"curveTo":"{0.0027932960893854745, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0013966480446927373, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.005586592178770949, 1}","curveMode":1,"curveTo":"{0.005586592178770949, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99860335195530725, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B03D64B1-B37F-445B-A824-F3A476FAFEBF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":44,"y":85},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9C5C30BC-5723-4143-938E-B8ED5944702B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666652, 0.0032051282051282068}","curveMode":1,"curveTo":"{0.66666666666666652, 0.0032051282051282068}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999978, 0.0096153846153846159}","curveMode":1,"curveTo":"{0.99999999999999978, 0.0096153846153846159}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"751C19B1-1277-49BC-86F3-FFC1DCACFFE3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":429,"y":769},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"E8070D4E-1DE2-487C-B85A-16A8247A3463","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B69FC738-7B78-4CC4-BBD2-8B2BEE4B0F2E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":473,"y":472},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A6F40E47-4810-4011-862D-47C33E1B03FF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666652, 0.0032051282051282068}","curveMode":1,"curveTo":"{0.66666666666666652, 0.0032051282051282068}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999978, 0.0096153846153846159}","curveMode":1,"curveTo":"{0.99999999999999978, 0.0096153846153846159}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"91161F53-C890-447E-8B2F-79CD274DEB27","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":867,"y":769},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"CCF55FB7-CE4C-4F3B-BAA4-CDAA38EDAF81","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F447C9E9-E0AB-4C48-8504-D6650F103D54","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":911,"y":472},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8A407635-6DF4-4AA7-A096-2C5C77CA0C8D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":312,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666652, 0.0032051282051282068}","curveMode":1,"curveTo":"{0.66666666666666652, 0.0032051282051282068}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999978, 0.0096153846153846159}","curveMode":1,"curveTo":"{0.99999999999999978, 0.0096153846153846159}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999994, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"EAB0D9F2-9BCE-4CC5-8155-DDABD4A09324","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":315,"width":385,"x":68,"y":78},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3F4CD0D2-6C8F-4B0B-9DAF-99B88902AFAE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":315,"width":385,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.05714285714285712, 0.025396825396825397}","curveMode":1,"curveTo":"{-0.05714285714285712, 0.025396825396825397}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.054545454545454529, 0.031746031746031744}","curveMode":1,"curveTo":"{-0.054545454545454529, 0.031746031746031744}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999944, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"FE891402-C613-455C-86A5-F0EFB00A788B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":356,"width":392,"x":506,"y":68},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7BF76064-DF85-4D86-9461-97A6A13A65AD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":356,"width":392,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.056122448979591823, 1.0196629213483139}","curveMode":1,"curveTo":"{-0.056122448979591823, 1.0196629213483139}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99719101123595544}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.053571428571428541, 1.0252808988764026}","curveMode":1,"curveTo":"{-0.053571428571428541, 1.0252808988764026}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D4F63777-6B82-4F37-A7E9-CC2665AD87D2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":432,"x":492,"y":812},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":6}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5C9BA6C8-0FAE-4581-AA92-2C1533EAFB40","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":432,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.050925925925925909, 3.3333333333332931}","curveMode":1,"curveTo":"{-0.050925925925925909, 3.3333333333332931}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.66666666666665719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.048611111111111112, 4.0000000000000142}","curveMode":1,"curveTo":"{-0.048611111111111112, 4.0000000000000142}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.66666666666665719}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"FF9EB833-4413-4D9D-8100-78518C009318","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":1},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"5E9118B5-1FCD-46CB-BBA9-9CD24C897760","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":90,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"group","do_objectID":"8135440E-6F19-4C80-95B5-2BCB0D2291A6","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":603,"width":1031,"x":4232,"y":1612},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"text","do_objectID":"7337B2AB-EB9E-435E-9766-0AA2E0C196BE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":286,"x":633,"y":351},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Embedding","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQE4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1lFbWJlZGRpbmfTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61T8OQEFCQ0RFKkVaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAD4ANgA3SFg5ISaCADtI1NktMV05TQXJyYXmiSzrSNTZOT18QEE5TUGFyYWdyYXBoU3R5bGWiTjrSDlFSU18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5VWFuiVleAEoATollagBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQE4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZhYl8QE05TTXV0YWJsZURpY3Rpb25hcnmjYWM6XE5TRGljdGlvbmFyedI1NmVmXxAQVUlGb250RGVzY3JpcHRvcqNnaDpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmNqomM60jU2bG1fEBJOU0F0dHJpYnV0ZWRTdHJpbmeibjpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAKoAsQC5AMQAyADKAMwAzgDSANQA1gDYANoA4gD1ARcBIgEvATUBQgFXAV8BZgFoAWoBbAFzAXgBfgGAAYIBhA3QDdUN4A3pDfYN+Q4GDg8OFA4cDh8OKg41DkIOZA5wDnIOdA52DngOfQ5+DoAOhQ6NDpAOlQ6oDqsOsA7NDs8O0Q7YDtsO3Q7fDuIO5A7mDugO\/g8UDx0POA89D1MPVw9kD2kPfA+AD5MPpg+rD64Psw\/ID8sAAAAAAAACAQAAAAAAAABvAAAAAAAAAAAAAAAAAAAP4A=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {280, 53}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"7805845C-8061-4591-B551-DC06C52D7A04","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":257,"x":633,"y":183},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Prediction","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQE4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1pQcmVkaWN0aW9u0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAyAEIAYV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUkJSYnDigpKissXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAvTLi8OMDEyVE5TSURVTlNJQ0MQB4AJgApPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jU2NzhaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiOTpcTlNDb2xvclNwYWNlWE5TT2JqZWN00jU2PD1XTlNDb2xvcqI8OtU\/DkBBQkNERSpFWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgA+ADYAN0hYOSEmggA7SNTZLTFdOU0FycmF5oks60jU2Tk9fEBBOU1BhcmFncmFwaFN0eWxlok460g5RUlNfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AXgBHTFRYOVVhbolZXgBKAE6JZWoAUgBWAFl8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BOAAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jU2YWJfEBNOU011dGFibGVEaWN0aW9uYXJ5o2FjOlxOU0RpY3Rpb25hcnnSNTZlZl8QEFVJRm9udERlc2NyaXB0b3KjZ2g6XxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSNTZjaqJjOtI1NmxtXxASTlNBdHRyaWJ1dGVkU3RyaW5nom46XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBwAHYAfQCGAI0AmgCcAJ4AoACrALIAugDFAMkAywDNAM8A0wDVANcA2QDbAOMA9gEYASMBMAE2AUMBWAFgAWcBaQFrAW0BdAF5AX8BgQGDAYUN0Q3WDeEN6g33DfoOBw4QDhUOHQ4gDisONg5DDmUOcQ5zDnUOdw55Dn4Ofw6BDoYOjg6RDpYOqQ6sDrEOzg7QDtIO2Q7cDt4O4A7jDuUO5w7pDv8PFQ8eDzkPPg9UD1gPZQ9qD30PgQ+UD6cPrA+vD7QPyQ\/MAAAAAAAAAgEAAAAAAAAAbwAAAAAAAAAAAAAAAAAAD+E="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 8}, {247, 45}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"ED95E15C-74D0-432D-86B8-DA220FFD2235","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":113,"x":633,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQE4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1RMb3Nz0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAyAEIAYV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUkJSYnDigpKissXE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAIgAvTLi8OMDEyVE5TSURVTlNJQ0MQB4AJgApPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jU2NzhaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiOTpcTlNDb2xvclNwYWNlWE5TT2JqZWN00jU2PD1XTlNDb2xvcqI8OtU\/DkBBQkNERSpFWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgA+ADYAN0hYOSEmggA7SNTZLTFdOU0FycmF5oks60jU2Tk9fEBBOU1BhcmFncmFwaFN0eWxlok460g5RUlNfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AXgBHTFRYOVVhbolZXgBKAE6JZWoAUgBWAFl8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BOAAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jU2YWJfEBNOU011dGFibGVEaWN0aW9uYXJ5o2FjOlxOU0RpY3Rpb25hcnnSNTZlZl8QEFVJRm9udERlc2NyaXB0b3KjZ2g6XxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSNTZjaqJjOtI1NmxtXxASTlNBdHRyaWJ1dGVkU3RyaW5nom46XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBwAHYAfQCGAI0AmgCcAJ4AoAClAKwAtAC\/AMMAxQDHAMkAzQDPANEA0wDVAN0A8AESAR0BKgEwAT0BUgFaAWEBYwFlAWcBbgFzAXkBewF9AX8Nyw3QDdsN5A3xDfQOAQ4KDg8OFw4aDiUOMA49Dl8Oaw5tDm8OcQ5zDngOeQ57DoAOiA6LDpAOow6mDqsOyA7KDswO0w7WDtgO2g7dDt8O4Q7jDvkPDw8YDzMPOA9OD1IPXw9kD3cPew+OD6EPpg+pD64Pww\/GAAAAAAAAAgEAAAAAAAAAbwAAAAAAAAAAAAAAAAAAD9s="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 11}, {105, 42}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"09D1DCA6-1F2F-4C02-9C09-ABDFA61C7DF6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":55,"width":538,"x":21,"y":10},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"cross_entropy(f(a),","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEaAAAAAAABaQW5kYWxlTW9ub9IgISIjWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oyIkJVxOU0RpY3Rpb25hcnlYTlNPYmplY3TSICEnKF8QEFVJRm9udERlc2NyaXB0b3KjKSolXxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3IACAARABoAJAApADIANwBJAEwAUQBTAF0AYwBoAG8AjACOAJAAlwCfAKoArQCvALEAtAC2ALgAugDQAOYA7wD6AP8BCgETASkBLQE6AUMBSAFbAV8BcgAAAAAAAAIBAAAAAAAAACsAAAAAAAAAAAAAAAAAAAGF"}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvECQLDBUWHSgpKis1OzxDRk9SVVhcZGVmZ2hscXN9gIiJk5ibn6NVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdfEA9OU0F0dHJpYnV0ZUluZm9cTlNBdHRyaWJ1dGVzViRjbGFzc4ACgCGAA4AjXxAZY3Jvc3NfZW50cm9weShmKGEpLCB5KGEpKdIXEBgcWk5TLm9iamVjdHOjGRobgASAGoAegCDTHhcQHyMnV05TLmtleXOjICEigAWABoAHoyQlJoAIgA2AEYAZV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUsLS4vEDAxMjM0XE5TQ29tcG9uZW50c1VOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VHMCAwIDAgMUYwIDAgMAAQAYAJgAzTNjcQODk6VE5TSURVTlNJQ0MQB4AKgAtPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0j0+P0BaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiQUJcTlNDb2xvclNwYWNlWE5TT2JqZWN00j0+REVXTlNDb2xvcqJEQtVHEEhJSktMTTJNWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgBCADoAO0hcQUFGggA\/SPT5TVFdOU0FycmF5olNC0j0+VldfEBBOU1BhcmFncmFwaFN0eWxlolZC0hBZWltfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AYgBLTHhcQXWBjol5fgBOAFKJhYoAVgBaAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0BGgAAAAAAAWkFuZGFsZU1vbm\/SPT5pal8QE05TTXV0YWJsZURpY3Rpb25hcnmjaWtCXE5TRGljdGlvbmFyedI9Pm1uXxAQVUlGb250RGVzY3JpcHRvcqNvcEJfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI9PmtyomtC0x4XEHR4J6MgISKABYAGgAejJCV7gAiADYAbgBnSEFlaf4AYgBzTHhcQgYRjol5fgBOAFKJhhoAVgB2AF18QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctMeFxCKjiejICEigAWABoAHo48le4AfgA2AG4AZ1SwtLi8QlJUyMzRHMSAwIDAgMU8QHTAuOTg1OTQ4MzI0MiAwIDAuMDI2OTUwNTY3OTYAgAmADNI9PpmaXk5TTXV0YWJsZUFycmF5o5lTQtKcEJ2eV05TLmRhdGFMDQADAQECBQEBAgIBgCLSPT6goV1OU011dGFibGVEYXRho6CiQlZOU0RhdGHSPT6kpV8QEk5TQXR0cmlidXRlZFN0cmluZ6KmQl8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAegCAAIkAkgCkALEAuAC6ALwAvgDAANwA4QDsAPAA8gD0APYA+AD\/AQcBCwENAQ8BEQEVARcBGQEbAR0BJQE4AVoBZQFyAXgBhQGaAaIBqQGrAa0BrwG2AbsBwQHDAcUBxw4TDhgOIw4sDjkOPA5JDlIOVw5fDmIObQ54DoUOpw6zDrUOtw65DrsOwA7BDsMOyA7QDtMO2A7rDu4O8w8QDxIPFA8bDx4PIA8iDyUPJw8pDysPQQ9XD2APaw9wD4YPig+XD5wPrw+zD8YP2Q\/eD+EP6A\/sD+4P8A\/yD\/YP+A\/6D\/wP\/hADEAUQBxAOEBEQExAVEBgQGhAcEB4QORBAEEQQRhBIEEoQThBQEFIQVBBWEGEQaRCJEIsQjRCSEKEQpRCqELIQvxDBEMYQ1BDYEN8Q5BD5EPwAAAAAAAACAQAAAAAAAACnAAAAAAAAAAAAAAAAAAAREQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 6}, {532, 45}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"BE8A6FA8-AD81-415B-A285-01087EC203AC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":205,"x":322,"y":278},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Nonlinearity","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1xOb25saW5lYXJpdHnTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61T8OQEFCQ0RFKkVaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAD4ANgA3SFg5ISaCADtI1NktMV05TQXJyYXmiSzrSNTZOT18QEE5TUGFyYWdyYXBoU3R5bGWiTjrSDlFSU18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5VWFuiVleAEoATollagBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZhYl8QE05TTXV0YWJsZURpY3Rpb25hcnmjYWM6XE5TRGljdGlvbmFyedI1NmVmXxAQVUlGb250RGVzY3JpcHRvcqNnaDpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmNqomM60jU2bG1fEBJOU0F0dHJpYnV0ZWRTdHJpbmeibjpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAK0AtAC8AMcAywDNAM8A0QDVANcA2QDbAN0A5QD4ARoBJQEyATgBRQFaAWIBaQFrAW0BbwF2AXsBgQGDAYUBhw3TDdgN4w3sDfkN\/A4JDhIOFw4fDiIOLQ44DkUOZw5zDnUOdw55DnsOgA6BDoMOiA6QDpMOmA6rDq4Osw7QDtIO1A7bDt4O4A7iDuUO5w7pDusPAQ8XDyAPOw9AD1YPWg9nD2wPfw+DD5YPqQ+uD7EPtg\/LD84AAAAAAAACAQAAAAAAAABvAAAAAAAAAAAAAAAAAAAP4w=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {201, 36}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"8F503686-E557-46B8-AECD-B083D22E74A9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":205,"x":322,"y":449},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Nonlinearity","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1xOb25saW5lYXJpdHnTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61T8OQEFCQ0RFKkVaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAD4ANgA3SFg5ISaCADtI1NktMV05TQXJyYXmiSzrSNTZOT18QEE5TUGFyYWdyYXBoU3R5bGWiTjrSDlFSU18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5VWFuiVleAEoATollagBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZhYl8QE05TTXV0YWJsZURpY3Rpb25hcnmjYWM6XE5TRGljdGlvbmFyedI1NmVmXxAQVUlGb250RGVzY3JpcHRvcqNnaDpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmNqomM60jU2bG1fEBJOU0F0dHJpYnV0ZWRTdHJpbmeibjpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgAK0AtAC8AMcAywDNAM8A0QDVANcA2QDbAN0A5QD4ARoBJQEyATgBRQFaAWIBaQFrAW0BbwF2AXsBgQGDAYUBhw3TDdgN4w3sDfkN\/A4JDhIOFw4fDiIOLQ44DkUOZw5zDnUOdw55DnsOgA6BDoMOiA6QDpMOmA6rDq4Osw7QDtIO1A7bDt4O4A7iDuUO5w7pDusPAQ8XDyAPOw9AD1YPWg9nD2wPfw+DD5YPqQ+uD7EPtg\/LD84AAAAAAAACAQAAAAAAAABvAAAAAAAAAAAAAAAAAAAP4w=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 5}, {201, 36}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"text","do_objectID":"90C9F1EE-16AB-4985-8809-5971E3E3A9F1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":398,"x":633,"y":531},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input (one hot)","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQE4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA18QEElucHV0IChvbmUgaG90KSDTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAiAC9MuLw4wMTJUTlNJRFVOU0lDQxAHgAmACk8RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SNTY3OFokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI5OlxOU0NvbG9yU3BhY2VYTlNPYmplY3TSNTY8PVdOU0NvbG9yojw61T8OQEFCQ0RFKkVaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAD4ANgA3SFg5ISaCADtI1NktMV05TQXJyYXmiSzrSNTZOT18QEE5TUGFyYWdyYXBoU3R5bGWiTjrSDlFSU18QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBeAEdMVFg5VWFuiVleAEoATollagBSAFYAWXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQE4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSNTZhYl8QE05TTXV0YWJsZURpY3Rpb25hcnmjYWM6XE5TRGljdGlvbmFyedI1NmVmXxAQVUlGb250RGVzY3JpcHRvcqNnaDpfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI1NmNqomM60jU2bG1fEBJOU0F0dHJpYnV0ZWRTdHJpbmeibjpfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAHAAdgB9AIYAjQCaAJwAngCgALMAugDCAM0A0QDTANUA1wDbAN0A3wDhAOMA6wD+ASABKwE4AT4BSwFgAWgBbwFxAXMBdQF8AYEBhwGJAYsBjQ3ZDd4N6Q3yDf8OAg4PDhgOHQ4lDigOMw4+DksObQ55DnsOfQ5\/DoEOhg6HDokOjg6WDpkOng6xDrQOuQ7WDtgO2g7hDuQO5g7oDusO7Q7vDvEPBw8dDyYPQQ9GD1wPYA9tD3IPhQ+JD5wPrw+0D7cPvA\/RD9QAAAAAAAACAQAAAAAAAABvAAAAAAAAAAAAAAAAAAAP6Q=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 7}, {374, 54}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"shapeGroup","do_objectID":"66944BEB-4F77-484E-9EAB-825E4D178802","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":3,"x":287,"y":286},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"88E36F90-EFBA-4BB5-89FC-12E0784D49FA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.6666666666666465, 0}","curveMode":1,"curveTo":"{2.6666666666666465, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 0.01020408163265306}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9999999999999947, 0.020408163265306166}","curveMode":1,"curveTo":"{2.9999999999999947, 0.020408163265306166}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"142D36FA-33F7-4CF0-BF84-875BBD56CD1C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":277,"y":263},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"58094BE5-EBFB-4723-A1D3-8BBF0AE91642","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"277B956C-A223-4A6D-89E1-FF6CCCCA2BC6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":3,"x":287,"y":118},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1A00784C-F52F-4FD2-9457-4DE6E9448FFE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.6666666666666465, 0}","curveMode":1,"curveTo":"{2.6666666666666465, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 0.01020408163265306}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9999999999999947, 0.020408163265306166}","curveMode":1,"curveTo":"{2.9999999999999947, 0.020408163265306166}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8E7B4D3C-A57B-4AAE-B042-980F7E9B463C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":277,"y":95},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"6F841AE2-490C-4255-8C0E-6F711414877C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"AB5AC947-17AC-47E7-961F-7B2B6B4704CD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":3,"x":286,"y":456},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":4}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7E5DB8EE-ABF3-4D7F-8B63-6EC43F58B3C2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":3,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.6666666666666465, 0}","curveMode":1,"curveTo":"{2.6666666666666465, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 0.01020408163265306}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9999999999999947, 0.020408163265306166}","curveMode":1,"curveTo":"{2.9999999999999947, 0.020408163265306166}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999578, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"773E5D00-C81E-4981-881A-C431EB5BAB2F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":276,"y":433},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Triangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"86011D98-661F-41BC-9E37-E2C069517EC5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":23,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"4FECE73A-5C0C-4EB5-89E9-45D255DBFC32","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":573,"x":0,"y":507},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6156862745098041,"green":0.6156862745098041,"red":0.9372549019607843},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"67EA8A28-36A9-4399-8577-ACDBE803D015","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":573,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":8,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"351BF94D-BE6D-44A0-A16F-C8A488512A0D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":573,"x":2,"y":167},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"4F56015C-0C59-49C5-B16A-94D0E953BF1B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":573,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":8,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"1C977059-9D3D-40EC-AAE3-74A6B9946789","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":213,"x":180,"y":528},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"[ 1 0 0 0 ]","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEkAAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+R0pNUFRcXV5fYGRpa1UkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1tbIDEgMCAwIDAgXdMVFg4XGx9XTlMua2V5c1pOUy5vYmplY3RzoxgZGoAEgAWABqMcHR6AB4AMgBCAGFdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVJCUmJw4oKSorLFxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACIAL0y4vDjAxMlROU0lEVU5TSUNDEAeACYAKTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I1Njc4WiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojk6XE5TQ29sb3JTcGFjZVhOU09iamVjdNI1Njw9V05TQ29sb3KiPDrVPw5AQUJDREUqRVpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAPgA2ADdIWDkhJoIAO0jU2S0xXTlNBcnJheaJLOtI1Nk5PXxAQTlNQYXJhZ3JhcGhTdHlsZaJOOtIOUVJTXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAF4AR0xUWDlVYW6JWV4ASgBOiWVqAFIAVgBZfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNASQAAAAAAAF8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctI1NmFiXxATTlNNdXRhYmxlRGljdGlvbmFyeaNhYzpcTlNEaWN0aW9uYXJ50jU2ZWZfEBBVSUZvbnREZXNjcmlwdG9yo2doOl8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0jU2Y2qiYzrSNTZsbV8QEk5TQXR0cmlidXRlZFN0cmluZ6JuOl8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAcAB2AH0AhgCNAJoAnACeAKAArACzALsAxgDKAMwAzgDQANQA1gDYANoA3ADkAPcBGQEkATEBNwFEAVkBYQFoAWoBbAFuAXUBegGAAYIBhAGGDdIN1w3iDesN+A37DggOEQ4WDh4OIQ4sDjcORA5mDnIOdA52DngOeg5\/DoAOgg6HDo8Okg6XDqoOrQ6yDs8O0Q7TDtoO3Q7fDuEO5A7mDugO6g8ADxYPHw86Dz8PVQ9ZD2YPaw9+D4IPlQ+oD60PsA+1D8oPzQAAAAAAAAIBAAAAAAAAAG8AAAAAAAAAAAAAAAAAAA\/i"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 6}, {204, 43}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"shapeGroup","do_objectID":"29D11331-37F8-406B-BFA9-B328E31FC9ED","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":291,"x":143,"y":337},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5490196078431373,"green":0.203921568627451,"red":0.5058823529411766},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"2B6A9C4B-B812-40E2-A579-F4D4E1AA0228","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":96,"width":291,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":8,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"group","do_objectID":"8DCDF72A-70EB-46FC-9460-B28E1EF4D2C5","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":491,"width":896,"x":3478,"y":2413},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"102A7EFB-551D-4629-8904-3B286C0A01C9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":159,"width":218,"x":210,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"7AE863A9-38FB-4DEC-A62F-68B94CCB23B0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":159,"width":218,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"3965300B-CBCD-4C13-A744-E132FE6A9558","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":159,"width":218,"x":210,"y":189},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"E8DAFE0D-121A-45D2-9D5D-72A0983121EC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":159,"width":218,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"text","do_objectID":"90E73B61-4BB3-4868-8675-2B410193EEF2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":85.16340220733071,"x":276,"y":14},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 ETH","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="},"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwVGSBVJG51bGzUDQ4PEBESExRVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlViRjbGFzc0YwIDAgMAAQAYACgATSFhAXGFROU0lEEAGAA9IaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloh4fXE5TQ29sb3JTcGFjZVhOU09iamVjdNIaGyEiV05TQ29sb3KiIR8ACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBoAG4AewCQAJcAngCgAKIApACpAK4AsACyALcAwgDLANgA2wDoAPEA9gD+AAAAAAAAAgEAAAAAAAAAIwAAAAAAAAAAAAAAAAAAAQE="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUICEiIysvNjlCRUhLT1dYWVpbX2RmVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADVTEgRVRI0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAuAD4AXV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdQkJSYOJygpKlVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VGMCAwIDAAEAGACIAK0iwOLS5UTlNJRBABgAnSMDEyM1okY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI0NVxOU0NvbG9yU3BhY2VYTlNPYmplY3TSMDE3OFdOU0NvbG9yojc11ToOOzw9Pj9AKEBaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACADoAMgAzSFg5DRKCADdIwMUZHV05TQXJyYXmiRjXSMDFJSl8QEE5TUGFyYWdyYXBoU3R5bGWiSTXSDkxNTl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBaAENMVFg5QU1aiUVKAEYASolRVgBOAFIAVXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSMDFcXV8QE05TTXV0YWJsZURpY3Rpb25hcnmjXF41XE5TRGljdGlvbmFyedIwMWBhXxAQVUlGb250RGVzY3JpcHRvcqNiYzVfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIwMV5lol410jAxZ2hfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiaTVfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAG8AdQB8AIUAjACZAJsAnQCfAKUArAC0AL8AwwDFAMcAyQDNAM8A0QDTANUA3QDwARIBGwEhAS4BQwFKAUwBTgFQAVUBWgFcAV4BYwFuAXcBhAGHAZQBnQGiAaoBrQG4AcMB0AHyAf4CAAICAgQCBgILAgwCDgITAhsCHgIjAjYCOQI+AlsCXQJfAmYCaQJrAm0CcAJyAnQCdgKMAqICqwLGAssC4QLlAvIC9wMKAw4DIQM0AzkDPANBA1YDWQAAAAAAAAIBAAAAAAAAAGoAAAAAAAAAAAAAAAAAAANu"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {68, 21}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"924FE741-5AF2-472B-B017-064D227E317E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":472.3456499544873,"x":99,"y":395},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Orig Anonymity Set S","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABfEBVBcHBsZVNER290aGljTmVvLUJvbGTSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BBwEMARcBIAE2AToBRwFQAVUBaAFsAX8AAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABkg=="},"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEDMLDBUWHikqKyw2PD1ER1BTVlldZWZnaGltcnR+f4SJjJSVlpehoqeqsrO0vsPGzs\/S1tpVJG51bGzUDQ4PEBESExRYTlNTdHJpbmdfEA9OU0F0dHJpYnV0ZUluZm9cTlNBdHRyaWJ1dGVzViRjbGFzc4ACgDCAA4AyXxAaT3JpZyBBbm9ueW1pdHkgU2V0IFNpemU6IDbSFxAYHVpOUy5vYmplY3RzpBkaGxyABIAagCOAKoAv0x8XECAkKFdOUy5rZXlzoyEiI4AFgAaAB6MlJieACIANgBGAGVdOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVLS4vMBAxMjM0NVxOU0NvbXBvbmVudHNVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRzAgMCAwIDFGMCAwIDAAEAGACYAM0zc4EDk6O1ROU0lEVU5TSUNDEAeACoALTxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9I+P0BBWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlokJDXE5TQ29sb3JTcGFjZVhOU09iamVjdNI+P0VGV05TQ29sb3KiRUPVSBBJSktMTU4zTlpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAQgA6ADtIXEFFSoIAP0j4\/VFVXTlNBcnJheaJUQ9I+P1dYXxAQTlNQYXJhZ3JhcGhTdHlsZaJXQ9IQWltcXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAGIAS0x8XEF5hZKJfYIATgBSiYmOAFYAWgBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNARAAAAAAAAF8QFUFwcGxlU0RHb3RoaWNOZW8tQm9sZNI+P2prXxATTlNNdXRhYmxlRGljdGlvbmFyeaNqbENcTlNEaWN0aW9uYXJ50j4\/bm9fEBBVSUZvbnREZXNjcmlwdG9yo3BxQ18QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0j4\/bHOibEPTHxcQdXkooyEieIAFgAaAG6N6e3yAHIAdgB6AGV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVLS4vMBCAgTM0NUcwIDAgMCAxRjAgMCAwAIAJgAzVSBBJSktMTU4zToAAgBCADoAO0hBaW4uAGIAf0x8XEI2QZKKOj4AggCGiYpKAFYAigBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZV8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctMfFxCYnCijISKbgAWABoAko50mn4AlgA2AJoAZXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUtLi8wEKOkMzQ1TxAlMC42MzUwNzEyMTYgMC42MzUwNzEyMTYgMC42MzUwNzEyMTYgMU8QJzAuNTY3NzkzNTQ4MSAwLjU2Nzc3NjU2MDggMC41Njc3ODYyMTY3AIAJgAzSEFpbqYAYgCfTHxcQq65koqytgCiAKaJikoAVgCKAF18QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRl0x8XELW5KKMhIpuABYAGgCSjuia8gCuADYAsgBnVLS4vMBC\/wDM0NU8QJzAuNTI5NDExNzY0NyAwLjc2ODYyNzQ1MSAwLjk2MDc4NDMxMzcgMU8QJjAuNDYyMjE1MzY0IDAuNzE0MzY0MTExNCAwLjk0OTc2MDMxNzgAgAmADNIQWlvFgBiALdMfFxDHymSirK2AKIApomLMgBWALoAXXxAVQXBwbGVTREdvdGhpY05lby1Cb2xk0j4\/0NFeTlNNdXRhYmxlQXJyYXmj0FRD0tMQ1NVXTlMuZGF0YUgEABQBAQIBA4Ax0j4\/19hdTlNNdXRhYmxlRGF0YaPX2UNWTlNEYXRh0j4\/29xfEBJOU0F0dHJpYnV0ZWRTdHJpbmei3UNfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAIkAjwCYAKEAswDAAMcAyQDLAM0AzwDsAPEA\/AEBAQMBBQEHAQkBCwESARoBHgEgASIBJAEoASoBLAEuATABOAFLAW0BeAGFAYsBmAGtAbUBvAG+AcABwgHJAc4B1AHWAdgB2g4mDisONg4\/DkwOTw5cDmUOag5yDnUOgA6LDpgOug7GDsgOyg7MDs4O0w7UDtYO2w7jDuYO6w7+DwEPBg8jDyUPJw8uDzEPMw81DzgPOg88Dz4PVA9qD3MPiw+QD6YPqg+3D7wPzw\/TD+YP+Q\/+EAEQCBAMEA4QEBASEBYQGBAaEBwQHhBAEEsQUxBaEFwQXhBpEGsQbRBvEHEQdhB4EHoQgRCEEIYQiBCLEI0QjxCREKcQvRDYEN8Q4xDlEOcQ6RDtEO8Q8RDzEPURFxEiEUoRdBF2EXgRfRF\/EYERiBGLEY0RjxGSEZQRlhGYEa4RxBHLEc8R0RHTEdUR2RHbEd0R3xHhEewSFhI\/EkESQxJIEkoSTBJTElYSWBJaEl0SXxJhEmMSexKAEo8SkxKYEqASqRKrErASvhLCEskSzhLjEuYAAAAAAAACAQAAAAAAAADeAAAAAAAAAAAAAAAAAAAS+w=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 6}, {453, 35}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"F7BEB60B-50C7-4B9E-BB38-BB49DFBF109B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":181,"x":117,"y":155},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Deposits","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="},"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwVGSBVJG51bGzUDQ4PEBESExRVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlViRjbGFzc0YwIDAgMAAQAYACgATSFhAXGFROU0lEEAGAA9IaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloh4fXE5TQ29sb3JTcGFjZVhOU09iamVjdNIaGyEiV05TQ29sb3KiIR8ACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBoAG4AewCQAJcAngCgAKIApACpAK4AsACyALcAwgDLANgA2wDoAPEA9gD+AAAAAAAAAgEAAAAAAAAAIwAAAAAAAAAAAAAAAAAAAQE="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUICEiIysvNjlER0pOUlpbXF1eYmdpVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADWERlcG9zaXRz0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAuAD4AXV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdQkJSYOJygpKlVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VGMCAwIDAAEAGACIAK0iwOLS5UTlNJRBABgAnSMDEyM1okY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI0NVxOU0NvbG9yU3BhY2VYTlNPYmplY3TSMDE3OFdOU0NvbG9yojc11jo7Djw9Pj9AQUIoQlpOU1RhYlN0b3BzW05TQWxpZ25tZW50XE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgA6ADIAM0hYORUaggA3SMDFISVdOU0FycmF5okg10jAxS0xfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNLTTVfEBBOU1BhcmFncmFwaFN0eWxl0g5PUFFfEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AWgBDTFRYOU1ZZolRVgBGAEqJXWIATgBSAFV8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jAxX2BfEBNOU011dGFibGVEaWN0aW9uYXJ5o19hNVxOU0RpY3Rpb25hcnnSMDFjZF8QEFVJRm9udERlc2NyaXB0b3KjZWY1XxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSMDFhaKJhNdIwMWprXxASTlNBdHRyaWJ1dGVkU3RyaW5nomw1XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBvAHUAfACFAIwAmQCbAJ0AnwCoAK8AtwDCAMYAyADKAMwA0ADSANQA1gDYAOAA8wEVAR4BJAExAUYBTQFPAVEBUwFYAV0BXwFhAWYBcQF6AYcBigGXAaABpQGtAbABvQHIAdQB4QIDAg8CEQITAhUCFwIZAh4CHwIhAiYCLgIxAjYCUAJUAmcCbAKJAosCjQKUApcCmQKbAp4CoAKiAqQCugLQAtkC9AL5Aw8DEwMgAyUDOAM8A08DYgNnA2oDbwOEA4cAAAAAAAACAQAAAAAAAABtAAAAAAAAAAAAAAAAAAADnA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{38, 5}, {106, 26}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"1AE9296A-3BAF-4D0C-B48F-A66366842E53","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":181,"x":54,"y":323},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1.2 gwei Gas","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NPECUwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAxTxAnMC41Njc3OTM1NDgxIDAuNTY3Nzc2NTYwOCAwLjU2Nzc4NjIxNjcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwDPAPkA+wD9AP8BBgELAREBEwEVARcNYw1oDXMNfA2JDYwNmQ2iDacNrwAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2y"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1wxLjIgZ3dlaSBHYXPTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZU8QJTAuNjM1MDcxMjE2IDAuNjM1MDcxMjE2IDAuNjM1MDcxMjE2IDFPECcwLjU2Nzc5MzU0ODEgMC41Njc3NzY1NjA4IDAuNTY3Nzg2MjE2NwAQAYAIgAvTLi8OMDEyVE5TSURVTlNJQ0MQB4AJgApPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jU2NzhaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiOTpcTlNDb2xvclNwYWNlWE5TT2JqZWN00jU2PD1XTlNDb2xvcqI8OtY\/QA5BQkNERUZHKkdaTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAPgA2ADdIWDkpLoIAO0jU2TU5XTlNBcnJheaJNOtI1NlBRXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjUFI6XxAQTlNQYXJhZ3JhcGhTdHlsZdIOVFVWXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAF4AR0xUWDlhbXqJZWoASgBOiXF2AFIAVgBZfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAF8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctI1NmRlXxATTlNNdXRhYmxlRGljdGlvbmFyeaNkZjpcTlNEaWN0aW9uYXJ50jU2aGlfEBBVSUZvbnREZXNjcmlwdG9yo2prOl8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0jU2Zm2iZjrSNTZvcF8QEk5TQXR0cmlidXRlZFN0cmluZ6JxOl8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAcAB2AH0AhgCNAJoAnACeAKAArQC0ALwAxwDLAM0AzwDRANUA1wDZANsA3QDlAPgBGgElATIBOAFFAVoBggGsAa4BsAGyAbkBvgHEAcYByAHKDhYOGw4mDi8OPA4\/DkwOVQ5aDmIOZQ5yDn0OiQ6WDrgOxA7GDsgOyg7MDs4O0w7UDtYO2w7jDuYO6w8FDwkPHA8hDz4PQA9CD0kPTA9OD1APUw9VD1cPWQ9vD4UPjg+pD64PxA\/ID9UP2g\/tD\/EQBBAXEBwQHxAkEDkQPAAAAAAAAAIBAAAAAAAAAHIAAAAAAAAAAAAAAAAAABBR"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{15, 5}, {152, 26}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"5DDC1960-5724-4AD0-8A4B-054B2C207C46","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":181,"x":420,"y":312},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1.2 gwei Gas","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NPECUwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAwLjYzNTA3MTIxNiAxTxAnMC41Njc3OTM1NDgxIDAuNTY3Nzc2NTYwOCAwLjU2Nzc4NjIxNjcAEAGAAoAF0xgZERobHFROU0lEVU5TSUNDEAeAA4AETxEMSAAADEhMaW5vAhAAAG1udHJSR0IgWFlaIAfOAAIACQAGADEAAGFjc3BNU0ZUAAAAAElFQyBzUkdCAAAAAAAAAAAAAAAAAAD21gABAAAAANMtSFAgIAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAEWNwcnQAAAFQAAAAM2Rlc2MAAAGEAAAAbHd0cHQAAAHwAAAAFGJrcHQAAAIEAAAAFHJYWVoAAAIYAAAAFGdYWVoAAAIsAAAAFGJYWVoAAAJAAAAAFGRtbmQAAAJUAAAAcGRtZGQAAALEAAAAiHZ1ZWQAAANMAAAAhnZpZXcAAAPUAAAAJGx1bWkAAAP4AAAAFG1lYXMAAAQMAAAAJHRlY2gAAAQwAAAADHJUUkMAAAQ8AAAIDGdUUkMAAAQ8AAAIDGJUUkMAAAQ8AAAIDHRleHQAAAAAQ29weXJpZ2h0IChjKSAxOTk4IEhld2xldHQtUGFja2FyZCBDb21wYW55AABkZXNjAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAA81EAAQAAAAEWzFhZWiAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAG+iAAA49QAAA5BYWVogAAAAAAAAYpkAALeFAAAY2lhZWiAAAAAAAAAkoAAAD4QAALbPZGVzYwAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAWSUVDIGh0dHA6Ly93d3cuaWVjLmNoAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAALklFQyA2MTk2Ni0yLjEgRGVmYXVsdCBSR0IgY29sb3VyIHNwYWNlIC0gc1JHQgAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAdmlldwAAAAAAE6T+ABRfLgAQzxQAA+3MAAQTCwADXJ4AAAABWFlaIAAAAAAATAlWAFAAAABXH+dtZWFzAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAACjwAAAAJzaWcgAAAAAENSVCBjdXJ2AAAAAAAABAAAAAAFAAoADwAUABkAHgAjACgALQAyADcAOwBAAEUASgBPAFQAWQBeAGMAaABtAHIAdwB8AIEAhgCLAJAAlQCaAJ8ApACpAK4AsgC3ALwAwQDGAMsA0ADVANsA4ADlAOsA8AD2APsBAQEHAQ0BEwEZAR8BJQErATIBOAE+AUUBTAFSAVkBYAFnAW4BdQF8AYMBiwGSAZoBoQGpAbEBuQHBAckB0QHZAeEB6QHyAfoCAwIMAhQCHQImAi8COAJBAksCVAJdAmcCcQJ6AoQCjgKYAqICrAK2AsECywLVAuAC6wL1AwADCwMWAyEDLQM4A0MDTwNaA2YDcgN+A4oDlgOiA64DugPHA9MD4APsA\/kEBgQTBCAELQQ7BEgEVQRjBHEEfgSMBJoEqAS2BMQE0wThBPAE\/gUNBRwFKwU6BUkFWAVnBXcFhgWWBaYFtQXFBdUF5QX2BgYGFgYnBjcGSAZZBmoGewaMBp0GrwbABtEG4wb1BwcHGQcrBz0HTwdhB3QHhgeZB6wHvwfSB+UH+AgLCB8IMghGCFoIbgiCCJYIqgi+CNII5wj7CRAJJQk6CU8JZAl5CY8JpAm6Cc8J5Qn7ChEKJwo9ClQKagqBCpgKrgrFCtwK8wsLCyILOQtRC2kLgAuYC7ALyAvhC\/kMEgwqDEMMXAx1DI4MpwzADNkM8w0NDSYNQA1aDXQNjg2pDcMN3g34DhMOLg5JDmQOfw6bDrYO0g7uDwkPJQ9BD14Peg+WD7MPzw\/sEAkQJhBDEGEQfhCbELkQ1xD1ERMRMRFPEW0RjBGqEckR6BIHEiYSRRJkEoQSoxLDEuMTAxMjE0MTYxODE6QTxRPlFAYUJxRJFGoUixStFM4U8BUSFTQVVhV4FZsVvRXgFgMWJhZJFmwWjxayFtYW+hcdF0EXZReJF64X0hf3GBsYQBhlGIoYrxjVGPoZIBlFGWsZkRm3Gd0aBBoqGlEadxqeGsUa7BsUGzsbYxuKG7Ib2hwCHCocUhx7HKMczBz1HR4dRx1wHZkdwx3sHhYeQB5qHpQevh7pHxMfPh9pH5Qfvx\/qIBUgQSBsIJggxCDwIRwhSCF1IaEhziH7IiciVSKCIq8i3SMKIzgjZiOUI8Ij8CQfJE0kfCSrJNolCSU4JWgllyXHJfcmJyZXJocmtyboJxgnSSd6J6sn3CgNKD8ocSiiKNQpBik4KWspnSnQKgIqNSpoKpsqzysCKzYraSudK9EsBSw5LG4soizXLQwtQS12Last4S4WLkwugi63Lu4vJC9aL5Evxy\/+MDUwbDCkMNsxEjFKMYIxujHyMioyYzKbMtQzDTNGM38zuDPxNCs0ZTSeNNg1EzVNNYc1wjX9Njc2cjauNuk3JDdgN5w31zgUOFA4jDjIOQU5Qjl\/Obw5+To2OnQ6sjrvOy07azuqO+g8JzxlPKQ84z0iPWE9oT3gPiA+YD6gPuA\/IT9hP6I\/4kAjQGRApkDnQSlBakGsQe5CMEJyQrVC90M6Q31DwEQDREdEikTORRJFVUWaRd5GIkZnRqtG8Ec1R3tHwEgFSEtIkUjXSR1JY0mpSfBKN0p9SsRLDEtTS5pL4kwqTHJMuk0CTUpNk03cTiVObk63TwBPSU+TT91QJ1BxULtRBlFQUZtR5lIxUnxSx1MTU19TqlP2VEJUj1TbVShVdVXCVg9WXFapVvdXRFeSV+BYL1h9WMtZGllpWbhaB1pWWqZa9VtFW5Vb5Vw1XIZc1l0nXXhdyV4aXmxevV8PX2Ffs2AFYFdgqmD8YU9homH1YklinGLwY0Njl2PrZEBklGTpZT1lkmXnZj1mkmboZz1nk2fpaD9olmjsaUNpmmnxakhqn2r3a09rp2v\/bFdsr20IbWBtuW4SbmtuxG8eb3hv0XArcIZw4HE6cZVx8HJLcqZzAXNdc7h0FHRwdMx1KHWFdeF2Pnabdvh3VnezeBF4bnjMeSp5iXnnekZ6pXsEe2N7wnwhfIF84X1BfaF+AX5ifsJ\/I3+Ef+WAR4CogQqBa4HNgjCCkoL0g1eDuoQdhICE44VHhauGDoZyhteHO4efiASIaYjOiTOJmYn+imSKyoswi5aL\/IxjjMqNMY2Yjf+OZo7OjzaPnpAGkG6Q1pE\/kaiSEZJ6kuOTTZO2lCCUipT0lV+VyZY0lp+XCpd1l+CYTJi4mSSZkJn8mmia1ZtCm6+cHJyJnPedZJ3SnkCerp8dn4uf+qBpoNihR6G2oiailqMGo3aj5qRWpMelOKWpphqmi6b9p26n4KhSqMSpN6mpqhyqj6sCq3Wr6axcrNCtRK24ri2uoa8Wr4uwALB1sOqxYLHWskuywrM4s660JbSctRO1irYBtnm28Ldot+C4WbjRuUq5wro7urW7LrunvCG8m70VvY++Cr6Evv+\/er\/1wHDA7MFnwePCX8Lbw1jD1MRRxM7FS8XIxkbGw8dBx7\/IPci8yTrJuco4yrfLNsu2zDXMtc01zbXONs62zzfPuNA50LrRPNG+0j\/SwdNE08bUSdTL1U7V0dZV1tjXXNfg2GTY6Nls2fHadtr724DcBdyK3RDdlt4c3qLfKd+v4DbgveFE4cziU+Lb42Pj6+Rz5PzlhOYN5pbnH+ep6DLovOlG6dDqW+rl63Dr++yG7RHtnO4o7rTvQO\/M8Fjw5fFy8f\/yjPMZ86f0NPTC9VD13vZt9vv3ivgZ+Kj5OPnH+lf65\/t3\/Af8mP0p\/br+S\/7c\/23\/\/9IfICEiWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloiMkXE5TQ29sb3JTcGFjZVhOU09iamVjdNIfICYnV05TQ29sb3KiJiQACAARABoAJAApADIANwBJAEwAUQBTAFoAYABrAHgAfgCLAKAApwDPAPkA+wD9AP8BBgELAREBEwEVARcNYw1oDXMNfA2JDYwNmQ2iDacNrwAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAA2y"},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBoLDBMUICEiIy0zNDs+SUxPU1dfYGFiY2dsblUkbnVsbNMNDg8QERJYTlNTdHJpbmdWJGNsYXNzXE5TQXR0cmlidXRlc4ACgBmAA1wxLjIgZ3dlaSBHYXPTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeADIAQgBhXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1SQlJicOKCkqKyxcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZU8QJTAuNjM1MDcxMjE2IDAuNjM1MDcxMjE2IDAuNjM1MDcxMjE2IDFPECcwLjU2Nzc5MzU0ODEgMC41Njc3NzY1NjA4IDAuNTY3Nzg2MjE2NwAQAYAIgAvTLi8OMDEyVE5TSURVTlNJQ0MQB4AJgApPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0jU2NzhaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiOTpcTlNDb2xvclNwYWNlWE5TT2JqZWN00jU2PD1XTlNDb2xvcqI8OtY\/QA5BQkNERUZHKkdaTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAPgA2ADdIWDkpLoIAO0jU2TU5XTlNBcnJheaJNOtI1NlBRXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjUFI6XxAQTlNQYXJhZ3JhcGhTdHlsZdIOVFVWXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAF4AR0xUWDlhbXqJZWoASgBOiXF2AFIAVgBZfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAF8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctI1NmRlXxATTlNNdXRhYmxlRGljdGlvbmFyeaNkZjpcTlNEaWN0aW9uYXJ50jU2aGlfEBBVSUZvbnREZXNjcmlwdG9yo2prOl8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0jU2Zm2iZjrSNTZvcF8QEk5TQXR0cmlidXRlZFN0cmluZ6JxOl8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAcAB2AH0AhgCNAJoAnACeAKAArQC0ALwAxwDLAM0AzwDRANUA1wDZANsA3QDlAPgBGgElATIBOAFFAVoBggGsAa4BsAGyAbkBvgHEAcYByAHKDhYOGw4mDi8OPA4\/DkwOVQ5aDmIOZQ5yDn0OiQ6WDrgOxA7GDsgOyg7MDs4O0w7UDtYO2w7jDuYO6w8FDwkPHA8hDz4PQA9CD0kPTA9OD1APUw9VD1cPWQ9vD4UPjg+pD64PxA\/ID9UP2g\/tD\/EQBBAXEBwQHxAkEDkQPAAAAAAAAAIBAAAAAAAAAHIAAAAAAAAAAAAAAAAAABBR"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{15, 5}, {152, 26}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"804419F9-A9A0-4287-A5FD-44C3CA2C2A86","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":181,"x":338,"y":157},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Withdraws","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwZHSNVJG51bGzWDQ4PEBESExQVFhcWWk5TVGFiU3RvcHNbTlNBbGlnbm1lbnRWJGNsYXNzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAABACgASAAhABgALSGg8bHFpOUy5vYmplY3RzoIAD0h4fICFaJGNsYXNzbmFtZVgkY2xhc3Nlc1dOU0FycmF5oiAiWE5TT2JqZWN00h4fJCVfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaMkJiJfEBBOU1BhcmFncmFwaFN0eWxlAAgAEQAaACQAKQAyADcASQBMAFEAUwBZAF8AbAB3AIMAigCXALkAxQDHAMkAywDNAM8A0QDWAOEA4gDkAOkA9AD9AQUBCAERARYBMAE0AAAAAAAAAgEAAAAAAAAAJwAAAAAAAAAAAAAAAAAAAUc="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="},"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwVGSBVJG51bGzUDQ4PEBESExRVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlViRjbGFzc0YwIDAgMAAQAYACgATSFhAXGFROU0lEEAGAA9IaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloh4fXE5TQ29sb3JTcGFjZVhOU09iamVjdNIaGyEiV05TQ29sb3KiIR8ACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBoAG4AewCQAJcAngCgAKIApACpAK4AsACyALcAwgDLANgA2wDoAPEA9gD+AAAAAAAAAgEAAAAAAAAAIwAAAAAAAAAAAAAAAAAAAQE="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUICEiIysvNjlER0pOUlpbXF1eYmdpVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADWVdpdGhkcmF3c9MVFg4XGx9XTlMua2V5c1pOUy5vYmplY3RzoxgZGoAEgAWABqMcHR6AB4ALgA+AF1dOU0NvbG9yXxAQTlNQYXJhZ3JhcGhTdHlsZV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXUJCUmDicoKSpVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlRjAgMCAwABABgAiACtIsDi0uVE5TSUQQAYAJ0jAxMjNaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiNDVcTlNDb2xvclNwYWNlWE5TT2JqZWN00jAxNzhXTlNDb2xvcqI3NdY6Ow48PT4\/QEFCKEJaTlNUYWJTdG9wc1tOU0FsaWdubWVudFxOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgAAQAoAOgAyADNIWDkVGoIAN0jAxSElXTlNBcnJheaJINdIwMUtMXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjS001XxAQTlNQYXJhZ3JhcGhTdHlsZdIOT1BRXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAFoAQ0xUWDlNWWaJUVYARgBKiV1iAE4AUgBVfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAF8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctIwMV9gXxATTlNNdXRhYmxlRGljdGlvbmFyeaNfYTVcTlNEaWN0aW9uYXJ50jAxY2RfEBBVSUZvbnREZXNjcmlwdG9yo2VmNV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0jAxYWiiYTXSMDFqa18QEk5TQXR0cmlidXRlZFN0cmluZ6JsNV8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAbwB1AHwAhQCMAJkAmwCdAJ8AqQCwALgAwwDHAMkAywDNANEA0wDVANcA2QDhAPQBFgEfASUBMgFHAU4BUAFSAVQBWQFeAWABYgFnAXIBewGIAYsBmAGhAaYBrgGxAb4ByQHVAeICBAIQAhICFAIWAhgCGgIfAiACIgInAi8CMgI3AlECVQJoAm0CigKMAo4ClQKYApoCnAKfAqECowKlArsC0QLaAvUC+gMQAxQDIQMmAzkDPQNQA2MDaANrA3ADhQOIAAAAAAAAAgEAAAAAAAAAbQAAAAAAAAAAAAAAAAAAA50="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 4}, {133, 23}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"370EE18F-55BD-42B0-9D1E-5BB7440302E5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":210.7029677914034,"x":645.5,"y":7},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Address Match Reveal","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwVGSBVJG51bGzUDQ4PEBESExRVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlViRjbGFzc08QJzAuODE5NjA3ODQzMSAwLjU0NTA5ODAzOTIgMC43MzMzMzMzMzMzABABgAKABNIWEBcYVE5TSUQQAYAD0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiHh9cTlNDb2xvclNwYWNlWE5TT2JqZWN00hobISJXTlNDb2xvcqIhHwAIABEAGgAkACkAMgA3AEkATABRAFMAWQBfAGgAbgB7AJAAlwDBAMMAxQDHAMwA0QDTANUA2gDlAO4A+wD+AQsBFAEZASEAAAAAAAACAQAAAAAAAAAjAAAAAAAAAAAAAAAAAAABJA=="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyIkIF8QEE5TUGFyYWdyYXBoU3R5bGUACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGASABJAAAAAAAAAIBAAAAAAAAACUAAAAAAAAAAAAAAAAAAAE3"},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUICEiIysvNjlCRUhMUFhZWltcYGVnVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADXxAUQWRkcmVzcyBNYXRjaApSZXZlYWzTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeAC4APgBdXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1CQlJg4nKCkqVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZU8QJzAuODE5NjA3ODQzMSAwLjU0NTA5ODAzOTIgMC43MzMzMzMzMzMzABABgAiACtIsDi0uVE5TSUQQAYAJ0jAxMjNaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiNDVcTlNDb2xvclNwYWNlWE5TT2JqZWN00jAxNzhXTlNDb2xvcqI3NdU6Djs8PT4\/QChAWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgA6ADIAM0hYOQ0SggA3SMDFGR1dOU0FycmF5okY10jAxSUpfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNJSzVfEBBOU1BhcmFncmFwaFN0eWxl0g5NTk9fEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AWgBDTFRYOUVRXolJTgBGAEqJVVoATgBSAFV8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jAxXV5fEBNOU011dGFibGVEaWN0aW9uYXJ5o11fNVxOU0RpY3Rpb25hcnnSMDFhYl8QEFVJRm9udERlc2NyaXB0b3KjY2Q1XxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSMDFfZqJfNdIwMWhpXxASTlNBdHRyaWJ1dGVkU3RyaW5nomo1XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBvAHUAfACFAIwAmQCbAJ0AnwC2AL0AxQDQANQA1gDYANoA3gDgAOIA5ADmAO4BAQEjASwBMgE\/AVQBfgGAAYIBhAGJAY4BkAGSAZcBogGrAbgBuwHIAdEB1gHeAeEB7AH3AgQCJgIyAjQCNgI4AjoCPwJAAkICRwJPAlICVwJxAnUCiAKNAqoCrAKuArUCuAK6ArwCvwLBAsMCxQLbAvEC+gMVAxoDMAM0A0EDRgNZA10DcAODA4gDiwOQA6UDqAAAAAAAAAIBAAAAAAAAAGsAAAAAAAAAAAAAAAAAAAO9"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 4}, {186, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"D1BAB4ED-2426-45AB-A104-4DA9E3A28D5D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":210.7029677914034,"x":685,"y":149},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Multi-Denom. Reveal","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwVGSBVJG51bGzUDQ4PEBESExRVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlViRjbGFzc08QEzAuNiAwLjU3NjQ3MDU4ODIgMQAQAYACgATSFhAXGFROU0lEEAGAA9IaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloh4fXE5TQ29sb3JTcGFjZVhOU09iamVjdNIaGyEiV05TQ29sb3KiIR8ACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBoAG4AewCQAJcArQCvALEAswC4AL0AvwDBAMYA0QDaAOcA6gD3AQABBQENAAAAAAAAAgEAAAAAAAAAIwAAAAAAAAAAAAAAAAAAARA="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyIkIF8QEE5TUGFyYWdyYXBoU3R5bGUACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGASABJAAAAAAAAAIBAAAAAAAAACUAAAAAAAAAAAAAAAAAAAE3"},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUICEiIysvNjlCRUhMUFhZWltcYGVnVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADXxAUTXVsdGktRGVub20uIApSZXZlYWzTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeAC4APgBdXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1CQlJg4nKCkqVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZU8QEzAuNiAwLjU3NjQ3MDU4ODIgMQAQAYAIgArSLA4tLlROU0lEEAGACdIwMTIzWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNlojQ1XE5TQ29sb3JTcGFjZVhOU09iamVjdNIwMTc4V05TQ29sb3KiNzXVOg47PD0+P0AoQFpOU1RhYlN0b3BzXE5TVGV4dEJsb2Nrc18QH05TQWxsb3dzVGlnaHRlbmluZ0ZvclRydW5jYXRpb25bTlNUZXh0TGlzdHOAAIAOgAyADNIWDkNEoIAN0jAxRkdXTlNBcnJheaJGNdIwMUlKXxAXTlNNdXRhYmxlUGFyYWdyYXBoU3R5bGWjSUs1XxAQTlNQYXJhZ3JhcGhTdHlsZdIOTU5PXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOAFoAQ0xUWDlFUV6JSU4ARgBKiVVaAE4AUgBVfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSNAPgAAAAAAAF8QGEFwcGxlU0RHb3RoaWNOZW8tUmVndWxhctIwMV1eXxATTlNNdXRhYmxlRGljdGlvbmFyeaNdXzVcTlNEaWN0aW9uYXJ50jAxYWJfEBBVSUZvbnREZXNjcmlwdG9yo2NkNV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9y0jAxX2aiXzXSMDFoaV8QEk5TQXR0cmlidXRlZFN0cmluZ6JqNV8QEk5TQXR0cmlidXRlZFN0cmluZwAIABEAGgAkACkAMgA3AEkATABRAFMAbwB1AHwAhQCMAJkAmwCdAJ8AtgC9AMUA0ADUANYA2ADaAN4A4ADiAOQA5gDuAQEBIwEsATIBPwFUAWoBbAFuAXABdQF6AXwBfgGDAY4BlwGkAacBtAG9AcIBygHNAdgB4wHwAhICHgIgAiICJAImAisCLAIuAjMCOwI+AkMCXQJhAnQCeQKWApgCmgKhAqQCpgKoAqsCrQKvArECxwLdAuYDAQMGAxwDIAMtAzIDRQNJA1wDbwN0A3cDfAORA5QAAAAAAAACAQAAAAAAAABrAAAAAAAAAAAAAAAAAAADqQ=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 4}, {170, 59}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"2168A5C1-E4E1-48E8-9039-728CE2AE5A12","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":72,"width":210.7029677914034,"x":685,"y":269},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Unique Gas Price Rev","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwVGSBVJG51bGzUDQ4PEBESExRVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlViRjbGFzc08QJzAuNzQ1MDk4MDM5MiAwLjYwNzg0MzEzNzMgMC42MDc4NDMxMzczABABgAKABNIWEBcYVE5TSUQQAYAD0hobHB1aJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiHh9cTlNDb2xvclNwYWNlWE5TT2JqZWN00hobISJXTlNDb2xvcqIhHwAIABEAGgAkACkAMgA3AEkATABRAFMAWQBfAGgAbgB7AJAAlwDBAMMAxQDHAMwA0QDTANUA2gDlAO4A+wD+AQsBFAEZASEAAAAAAAACAQAAAAAAAAAjAAAAAAAAAAAAAAAAAAABJA=="},"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QF05TTXV0YWJsZVBhcmFncmFwaFN0eWxloyIkIF8QEE5TUGFyYWdyYXBoU3R5bGUACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGASABJAAAAAAAAAIBAAAAAAAAACUAAAAAAAAAAAAAAAAAAAE3"},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUICEiIysvNjlCRUhMUFhZWltcYGVnVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADXxAXVW5pcXVlIEdhcyBQcmljZSBSZXZlYWzTFRYOFxsfV05TLmtleXNaTlMub2JqZWN0c6MYGRqABIAFgAajHB0egAeAC4APgBdXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1CQlJg4nKCkqVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZU8QJzAuNzQ1MDk4MDM5MiAwLjYwNzg0MzEzNzMgMC42MDc4NDMxMzczABABgAiACtIsDi0uVE5TSUQQAYAJ0jAxMjNaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiNDVcTlNDb2xvclNwYWNlWE5TT2JqZWN00jAxNzhXTlNDb2xvcqI3NdU6Djs8PT4\/QChAWk5TVGFiU3RvcHNcTlNUZXh0QmxvY2tzXxAfTlNBbGxvd3NUaWdodGVuaW5nRm9yVHJ1bmNhdGlvbltOU1RleHRMaXN0c4AAgA6ADIAM0hYOQ0SggA3SMDFGR1dOU0FycmF5okY10jAxSUpfEBdOU011dGFibGVQYXJhZ3JhcGhTdHlsZaNJSzVfEBBOU1BhcmFncmFwaFN0eWxl0g5NTk9fEBpVSUZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AWgBDTFRYOUVRXolJTgBGAEqJVVoATgBSAFV8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlI0A+AAAAAAAAXxAYQXBwbGVTREdvdGhpY05lby1SZWd1bGFy0jAxXV5fEBNOU011dGFibGVEaWN0aW9uYXJ5o11fNVxOU0RpY3Rpb25hcnnSMDFhYl8QEFVJRm9udERlc2NyaXB0b3KjY2Q1XxAQVUlGb250RGVzY3JpcHRvcl8QEE5TRm9udERlc2NyaXB0b3LSMDFfZqJfNdIwMWhpXxASTlNBdHRyaWJ1dGVkU3RyaW5nomo1XxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwBvAHUAfACFAIwAmQCbAJ0AnwC5AMAAyADTANcA2QDbAN0A4QDjAOUA5wDpAPEBBAEmAS8BNQFCAVcBgQGDAYUBhwGMAZEBkwGVAZoBpQGuAbsBvgHLAdQB2QHhAeQB7wH6AgcCKQI1AjcCOQI7Aj0CQgJDAkUCSgJSAlUCWgJ0AngCiwKQAq0CrwKxArgCuwK9Ar8CwgLEAsYCyALeAvQC\/QMYAx0DMwM3A0QDSQNcA2ADcwOGA4sDjgOTA6gDqwAAAAAAAAIBAAAAAAAAAGsAAAAAAAAAAAAAAAAAAAPA"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 5}, {150, 58}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"7DE6D7E7-24E5-4050-A32F-45E5B36BC503","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":472.3456499544873,"x":99,"y":443},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"True Anonymity Set S","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABfEBVBcHBsZVNER290aGljTmVvLUJvbGTSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BBwEMARcBIAE2AToBRwFQAVUBaAFsAX8AAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABkg=="},"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGmCwwXHR4lVSRudWxs1Q0ODxAREhMUFRZcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZVYkY2xhc3NHMCAwIDAgMUYwIDAgMAAQAYACgAXTGBkRGhscVE5TSURVTlNJQ0MQB4ADgARPEQxIAAAMSExpbm8CEAAAbW50clJHQiBYWVogB84AAgAJAAYAMQAAYWNzcE1TRlQAAAAASUVDIHNSR0IAAAAAAAAAAAAAAAAAAPbWAAEAAAAA0y1IUCAgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAARY3BydAAAAVAAAAAzZGVzYwAAAYQAAABsd3RwdAAAAfAAAAAUYmtwdAAAAgQAAAAUclhZWgAAAhgAAAAUZ1hZWgAAAiwAAAAUYlhZWgAAAkAAAAAUZG1uZAAAAlQAAABwZG1kZAAAAsQAAACIdnVlZAAAA0wAAACGdmlldwAAA9QAAAAkbHVtaQAAA\/gAAAAUbWVhcwAABAwAAAAkdGVjaAAABDAAAAAMclRSQwAABDwAAAgMZ1RSQwAABDwAAAgMYlRSQwAABDwAAAgMdGV4dAAAAABDb3B5cmlnaHQgKGMpIDE5OTggSGV3bGV0dC1QYWNrYXJkIENvbXBhbnkAAGRlc2MAAAAAAAAAEnNSR0IgSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAADzUQABAAAAARbMWFlaIAAAAAAAAAAAAAAAAAAAAABYWVogAAAAAAAAb6IAADj1AAADkFhZWiAAAAAAAABimQAAt4UAABjaWFlaIAAAAAAAACSgAAAPhAAAts9kZXNjAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAABZJRUMgaHR0cDovL3d3dy5pZWMuY2gAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAuSUVDIDYxOTY2LTIuMSBEZWZhdWx0IFJHQiBjb2xvdXIgc3BhY2UgLSBzUkdCAAAAAAAAAAAAAAAAAAAAAAAAAAAAAGRlc2MAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAACxSZWZlcmVuY2UgVmlld2luZyBDb25kaXRpb24gaW4gSUVDNjE5NjYtMi4xAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAB2aWV3AAAAAAATpP4AFF8uABDPFAAD7cwABBMLAANcngAAAAFYWVogAAAAAABMCVYAUAAAAFcf521lYXMAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAKPAAAAAnNpZyAAAAAAQ1JUIGN1cnYAAAAAAAAEAAAAAAUACgAPABQAGQAeACMAKAAtADIANwA7AEAARQBKAE8AVABZAF4AYwBoAG0AcgB3AHwAgQCGAIsAkACVAJoAnwCkAKkArgCyALcAvADBAMYAywDQANUA2wDgAOUA6wDwAPYA+wEBAQcBDQETARkBHwElASsBMgE4AT4BRQFMAVIBWQFgAWcBbgF1AXwBgwGLAZIBmgGhAakBsQG5AcEByQHRAdkB4QHpAfIB+gIDAgwCFAIdAiYCLwI4AkECSwJUAl0CZwJxAnoChAKOApgCogKsArYCwQLLAtUC4ALrAvUDAAMLAxYDIQMtAzgDQwNPA1oDZgNyA34DigOWA6IDrgO6A8cD0wPgA+wD+QQGBBMEIAQtBDsESARVBGMEcQR+BIwEmgSoBLYExATTBOEE8AT+BQ0FHAUrBToFSQVYBWcFdwWGBZYFpgW1BcUF1QXlBfYGBgYWBicGNwZIBlkGagZ7BowGnQavBsAG0QbjBvUHBwcZBysHPQdPB2EHdAeGB5kHrAe\/B9IH5Qf4CAsIHwgyCEYIWghuCIIIlgiqCL4I0gjnCPsJEAklCToJTwlkCXkJjwmkCboJzwnlCfsKEQonCj0KVApqCoEKmAquCsUK3ArzCwsLIgs5C1ELaQuAC5gLsAvIC+EL+QwSDCoMQwxcDHUMjgynDMAM2QzzDQ0NJg1ADVoNdA2ODakNww3eDfgOEw4uDkkOZA5\/DpsOtg7SDu4PCQ8lD0EPXg96D5YPsw\/PD+wQCRAmEEMQYRB+EJsQuRDXEPURExExEU8RbRGMEaoRyRHoEgcSJhJFEmQShBKjEsMS4xMDEyMTQxNjE4MTpBPFE+UUBhQnFEkUahSLFK0UzhTwFRIVNBVWFXgVmxW9FeAWAxYmFkkWbBaPFrIW1hb6Fx0XQRdlF4kXrhfSF\/cYGxhAGGUYihivGNUY+hkgGUUZaxmRGbcZ3RoEGioaURp3Gp4axRrsGxQbOxtjG4obshvaHAIcKhxSHHscoxzMHPUdHh1HHXAdmR3DHeweFh5AHmoelB6+HukfEx8+H2kflB+\/H+ogFSBBIGwgmCDEIPAhHCFIIXUhoSHOIfsiJyJVIoIiryLdIwojOCNmI5QjwiPwJB8kTSR8JKsk2iUJJTglaCWXJccl9yYnJlcmhya3JugnGCdJJ3onqyfcKA0oPyhxKKIo1CkGKTgpaymdKdAqAio1KmgqmyrPKwIrNitpK50r0SwFLDksbiyiLNctDC1BLXYtqy3hLhYuTC6CLrcu7i8kL1ovkS\/HL\/4wNTBsMKQw2zESMUoxgjG6MfIyKjJjMpsy1DMNM0YzfzO4M\/E0KzRlNJ402DUTNU01hzXCNf02NzZyNq426TckN2A3nDfXOBQ4UDiMOMg5BTlCOX85vDn5OjY6dDqyOu87LTtrO6o76DwnPGU8pDzjPSI9YT2hPeA+ID5gPqA+4D8hP2E\/oj\/iQCNAZECmQOdBKUFqQaxB7kIwQnJCtUL3QzpDfUPARANER0SKRM5FEkVVRZpF3kYiRmdGq0bwRzVHe0fASAVIS0iRSNdJHUljSalJ8Eo3Sn1KxEsMS1NLmkviTCpMcky6TQJNSk2TTdxOJU5uTrdPAE9JT5NP3VAnUHFQu1EGUVBRm1HmUjFSfFLHUxNTX1OqU\/ZUQlSPVNtVKFV1VcJWD1ZcVqlW91dEV5JX4FgvWH1Yy1kaWWlZuFoHWlZaplr1W0VblVvlXDVchlzWXSddeF3JXhpebF69Xw9fYV+zYAVgV2CqYPxhT2GiYfViSWKcYvBjQ2OXY+tkQGSUZOllPWWSZedmPWaSZuhnPWeTZ+loP2iWaOxpQ2maafFqSGqfavdrT2una\/9sV2yvbQhtYG25bhJua27Ebx5veG\/RcCtwhnDgcTpxlXHwcktypnMBc11zuHQUdHB0zHUodYV14XY+dpt2+HdWd7N4EXhueMx5KnmJeed6RnqlewR7Y3vCfCF8gXzhfUF9oX4BfmJ+wn8jf4R\/5YBHgKiBCoFrgc2CMIKSgvSDV4O6hB2EgITjhUeFq4YOhnKG14c7h5+IBIhpiM6JM4mZif6KZIrKizCLlov8jGOMyo0xjZiN\/45mjs6PNo+ekAaQbpDWkT+RqJIRknqS45NNk7aUIJSKlPSVX5XJljSWn5cKl3WX4JhMmLiZJJmQmfyaaJrVm0Kbr5wcnImc951kndKeQJ6unx2fi5\/6oGmg2KFHobaiJqKWowajdqPmpFakx6U4pammGqaLpv2nbqfgqFKoxKk3qamqHKqPqwKrdavprFys0K1ErbiuLa6hrxavi7AAsHWw6rFgsdayS7LCszizrrQltJy1E7WKtgG2ebbwt2i34LhZuNG5SrnCuju6tbsuu6e8IbybvRW9j74KvoS+\/796v\/XAcMDswWfB48JfwtvDWMPUxFHEzsVLxcjGRsbDx0HHv8g9yLzJOsm5yjjKt8s2y7bMNcy1zTXNtc42zrbPN8+40DnQutE80b7SP9LB00TTxtRJ1MvVTtXR1lXW2Ndc1+DYZNjo2WzZ8dp22vvbgNwF3IrdEN2W3hzeot8p36\/gNuC94UThzOJT4tvjY+Pr5HPk\/OWE5g3mlucf56noMui86Ubp0Opb6uXrcOv77IbtEe2c7ijutO9A78zwWPDl8XLx\/\/KM8xnzp\/Q09ML1UPXe9m32+\/eK+Bn4qPk4+cf6V\/rn+3f8B\/yY\/Sn9uv5L\/tz\/bf\/\/0h8gISJaJGNsYXNzbmFtZVgkY2xhc3Nlc1xOU0NvbG9yU3BhY2WiIyRcTlNDb2xvclNwYWNlWE5TT2JqZWN00h8gJidXTlNDb2xvcqImJAAIABEAGgAkACkAMgA3AEkATABRAFMAWgBgAGsAeAB+AIsAoACnAK8AtgC4ALoAvADDAMgAzgDQANIA1A0gDSUNMA05DUYNSQ1WDV8NZA1sAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAADW8="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEDcLDBUWHikqKyw2PD1ER1BTVlldZWZnaGltcnR+f4SJjJSVlpehoqeqsrO0vr\/EyczU1dbX2t7iVSRudWxs1A0ODxAREhMUWE5TU3RyaW5nXxAPTlNBdHRyaWJ1dGVJbmZvXE5TQXR0cmlidXRlc1YkY2xhc3OAAoA0gAOANl8QGlRydWUgQW5vbnltaXR5IFNldCBTaXplOiAy0hcQGB1aTlMub2JqZWN0c6QZGhscgASAGoAjgCqAM9MfFxAgJChXTlMua2V5c6MhIiOABYAGgAejJSYngAiADYARgBlXTlNDb2xvcl8QEE5TUGFyYWdyYXBoU3R5bGVfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1S0uLzAQMTIzNDVcTlNDb21wb25lbnRzVU5TUkdCXE5TQ29sb3JTcGFjZV8QEk5TQ3VzdG9tQ29sb3JTcGFjZUcwIDAgMCAxRjAgMCAwABABgAmADNM3OBA5OjtUTlNJRFVOU0lDQxAHgAqAC08RDEgAAAxITGlubwIQAABtbnRyUkdCIFhZWiAHzgACAAkABgAxAABhY3NwTVNGVAAAAABJRUMgc1JHQgAAAAAAAAAAAAAAAAAA9tYAAQAAAADTLUhQICAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABFjcHJ0AAABUAAAADNkZXNjAAABhAAAAGx3dHB0AAAB8AAAABRia3B0AAACBAAAABRyWFlaAAACGAAAABRnWFlaAAACLAAAABRiWFlaAAACQAAAABRkbW5kAAACVAAAAHBkbWRkAAACxAAAAIh2dWVkAAADTAAAAIZ2aWV3AAAD1AAAACRsdW1pAAAD+AAAABRtZWFzAAAEDAAAACR0ZWNoAAAEMAAAAAxyVFJDAAAEPAAACAxnVFJDAAAEPAAACAxiVFJDAAAEPAAACAx0ZXh0AAAAAENvcHlyaWdodCAoYykgMTk5OCBIZXdsZXR0LVBhY2thcmQgQ29tcGFueQAAZGVzYwAAAAAAAAASc1JHQiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAABJzUkdCIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAWFlaIAAAAAAAAPNRAAEAAAABFsxYWVogAAAAAAAAAAAAAAAAAAAAAFhZWiAAAAAAAABvogAAOPUAAAOQWFlaIAAAAAAAAGKZAAC3hQAAGNpYWVogAAAAAAAAJKAAAA+EAAC2z2Rlc2MAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAFklFQyBodHRwOi8vd3d3LmllYy5jaAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAABkZXNjAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAC5JRUMgNjE5NjYtMi4xIERlZmF1bHQgUkdCIGNvbG91ciBzcGFjZSAtIHNSR0IAAAAAAAAAAAAAAAAAAAAAAAAAAAAAZGVzYwAAAAAAAAAsUmVmZXJlbmNlIFZpZXdpbmcgQ29uZGl0aW9uIGluIElFQzYxOTY2LTIuMQAAAAAAAAAAAAAALFJlZmVyZW5jZSBWaWV3aW5nIENvbmRpdGlvbiBpbiBJRUM2MTk2Ni0yLjEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAHZpZXcAAAAAABOk\/gAUXy4AEM8UAAPtzAAEEwsAA1yeAAAAAVhZWiAAAAAAAEwJVgBQAAAAVx\/nbWVhcwAAAAAAAAABAAAAAAAAAAAAAAAAAAAAAAAAAo8AAAACc2lnIAAAAABDUlQgY3VydgAAAAAAAAQAAAAABQAKAA8AFAAZAB4AIwAoAC0AMgA3ADsAQABFAEoATwBUAFkAXgBjAGgAbQByAHcAfACBAIYAiwCQAJUAmgCfAKQAqQCuALIAtwC8AMEAxgDLANAA1QDbAOAA5QDrAPAA9gD7AQEBBwENARMBGQEfASUBKwEyATgBPgFFAUwBUgFZAWABZwFuAXUBfAGDAYsBkgGaAaEBqQGxAbkBwQHJAdEB2QHhAekB8gH6AgMCDAIUAh0CJgIvAjgCQQJLAlQCXQJnAnECegKEAo4CmAKiAqwCtgLBAssC1QLgAusC9QMAAwsDFgMhAy0DOANDA08DWgNmA3IDfgOKA5YDogOuA7oDxwPTA+AD7AP5BAYEEwQgBC0EOwRIBFUEYwRxBH4EjASaBKgEtgTEBNME4QTwBP4FDQUcBSsFOgVJBVgFZwV3BYYFlgWmBbUFxQXVBeUF9gYGBhYGJwY3BkgGWQZqBnsGjAadBq8GwAbRBuMG9QcHBxkHKwc9B08HYQd0B4YHmQesB78H0gflB\/gICwgfCDIIRghaCG4IggiWCKoIvgjSCOcI+wkQCSUJOglPCWQJeQmPCaQJugnPCeUJ+woRCicKPQpUCmoKgQqYCq4KxQrcCvMLCwsiCzkLUQtpC4ALmAuwC8gL4Qv5DBIMKgxDDFwMdQyODKcMwAzZDPMNDQ0mDUANWg10DY4NqQ3DDd4N+A4TDi4OSQ5kDn8Omw62DtIO7g8JDyUPQQ9eD3oPlg+zD88P7BAJECYQQxBhEH4QmxC5ENcQ9RETETERTxFtEYwRqhHJEegSBxImEkUSZBKEEqMSwxLjEwMTIxNDE2MTgxOkE8UT5RQGFCcUSRRqFIsUrRTOFPAVEhU0FVYVeBWbFb0V4BYDFiYWSRZsFo8WshbWFvoXHRdBF2UXiReuF9IX9xgbGEAYZRiKGK8Y1Rj6GSAZRRlrGZEZtxndGgQaKhpRGncanhrFGuwbFBs7G2MbihuyG9ocAhwqHFIcexyjHMwc9R0eHUcdcB2ZHcMd7B4WHkAeah6UHr4e6R8THz4faR+UH78f6iAVIEEgbCCYIMQg8CEcIUghdSGhIc4h+yInIlUigiKvIt0jCiM4I2YjlCPCI\/AkHyRNJHwkqyTaJQklOCVoJZclxyX3JicmVyaHJrcm6CcYJ0kneierJ9woDSg\/KHEooijUKQYpOClrKZ0p0CoCKjUqaCqbKs8rAis2K2krnSvRLAUsOSxuLKIs1y0MLUEtdi2rLeEuFi5MLoIuty7uLyQvWi+RL8cv\/jA1MGwwpDDbMRIxSjGCMbox8jIqMmMymzLUMw0zRjN\/M7gz8TQrNGU0njTYNRM1TTWHNcI1\/TY3NnI2rjbpNyQ3YDecN9c4FDhQOIw4yDkFOUI5fzm8Ofk6Njp0OrI67zstO2s7qjvoPCc8ZTykPOM9Ij1hPaE94D4gPmA+oD7gPyE\/YT+iP+JAI0BkQKZA50EpQWpBrEHuQjBCckK1QvdDOkN9Q8BEA0RHRIpEzkUSRVVFmkXeRiJGZ0arRvBHNUd7R8BIBUhLSJFI10kdSWNJqUnwSjdKfUrESwxLU0uaS+JMKkxyTLpNAk1KTZNN3E4lTm5Ot08AT0lPk0\/dUCdQcVC7UQZRUFGbUeZSMVJ8UsdTE1NfU6pT9lRCVI9U21UoVXVVwlYPVlxWqVb3V0RXklfgWC9YfVjLWRpZaVm4WgdaVlqmWvVbRVuVW+VcNVyGXNZdJ114XcleGl5sXr1fD19hX7NgBWBXYKpg\/GFPYaJh9WJJYpxi8GNDY5dj62RAZJRk6WU9ZZJl52Y9ZpJm6Gc9Z5Nn6Wg\/aJZo7GlDaZpp8WpIap9q92tPa6dr\/2xXbK9tCG1gbbluEm5rbsRvHm94b9FwK3CGcOBxOnGVcfByS3KmcwFzXXO4dBR0cHTMdSh1hXXhdj52m3b4d1Z3s3gReG54zHkqeYl553pGeqV7BHtje8J8IXyBfOF9QX2hfgF+Yn7CfyN\/hH\/lgEeAqIEKgWuBzYIwgpKC9INXg7qEHYSAhOOFR4Wrhg6GcobXhzuHn4gEiGmIzokziZmJ\/opkisqLMIuWi\/yMY4zKjTGNmI3\/jmaOzo82j56QBpBukNaRP5GokhGSepLjk02TtpQglIqU9JVflcmWNJaflwqXdZfgmEyYuJkkmZCZ\/JpomtWbQpuvnByciZz3nWSd0p5Anq6fHZ+Ln\/qgaaDYoUehtqImopajBqN2o+akVqTHpTilqaYapoum\/adup+CoUqjEqTepqaocqo+rAqt1q+msXKzQrUStuK4trqGvFq+LsACwdbDqsWCx1rJLssKzOLOutCW0nLUTtYq2AbZ5tvC3aLfguFm40blKucK6O7q1uy67p7whvJu9Fb2Pvgq+hL7\/v3q\/9cBwwOzBZ8Hjwl\/C28NYw9TEUcTOxUvFyMZGxsPHQce\/yD3IvMk6ybnKOMq3yzbLtsw1zLXNNc21zjbOts83z7jQOdC60TzRvtI\/0sHTRNPG1EnUy9VO1dHWVdbY11zX4Nhk2OjZbNnx2nba+9uA3AXcit0Q3ZbeHN6i3ynfr+A24L3hROHM4lPi2+Nj4+vkc+T85YTmDeaW5x\/nqegy6LzpRunQ6lvq5etw6\/vshu0R7ZzuKO6070DvzPBY8OXxcvH\/8ozzGfOn9DT0wvVQ9d72bfb794r4Gfio+Tj5x\/pX+uf7d\/wH\/Jj9Kf26\/kv+3P9t\/\/\/SPj9AQVokY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaJCQ1xOU0NvbG9yU3BhY2VYTlNPYmplY3TSPj9FRldOU0NvbG9yokVD1UgQSUpLTE1OM05aTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACAEIAOgA7SFxBRUqCAD9I+P1RVV05TQXJyYXmiVEPSPj9XWF8QEE5TUGFyYWdyYXBoU3R5bGWiV0PSEFpbXF8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBiAEtMfFxBeYWSiX2CAE4AUomJjgBWAFoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQEQAAAAAAABfEBVBcHBsZVNER290aGljTmVvLUJvbGTSPj9qa18QE05TTXV0YWJsZURpY3Rpb25hcnmjamxDXE5TRGljdGlvbmFyedI+P25vXxAQVUlGb250RGVzY3JpcHRvcqNwcUNfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctI+P2xzomxD0x8XEHV5KKMhIniABYAGgBujent8gByAHYAegBlfEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRl1S0uLzAQgIEzNDVHMCAwIDAgMUYwIDAgMACACYAM1UgQSUpLTE1OM06AAIAQgA6ADtIQWluLgBiAH9MfFxCNkGSijo+AIIAhomKSgBWAIoAXXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGVfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLTHxcQmJwooyEim4AFgAaAJKOdJp+AJYANgCaAGV8QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGXVLS4vMBCjpDM0NU8QJTAuNjM1MDcxMjE2IDAuNjM1MDcxMjE2IDAuNjM1MDcxMjE2IDFPECcwLjU2Nzc5MzU0ODEgMC41Njc3NzY1NjA4IDAuNTY3Nzg2MjE2NwCACYAM0hBaW6mAGIAn0x8XEKuuZKKsrYAogCmiYpKAFYAigBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZdMfFxC1uSijISK4gAWABoAro7q7vIAsgC2ALoAZXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdUtLi8wEMDBMzQ1TxAoMC45NjM3Mjc2Nzg2IDAuNDUyNjIxOTQ0NCAwLjQ1MjYyMTk0NDQgMU8QJzAuOTQzNTQ0MTQ5NCAwLjM1ODU0NTYwMTQgMC4zNzg1NTU5NTM1AIAJgAzVSBBJSktMTU4zToAAgBCADoAO0hBaW8uAGIAv0x8XEM3QZKLOz4AwgDGiYtKAFYAygBdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZV8QFUFwcGxlU0RHb3RoaWNOZW8tQm9sZNI+P9jZXk5TTXV0YWJsZUFycmF5o9hUQ9LbENzdV05TLmRhdGFIBAAUAQECAQOANdI+P9\/gXU5TTXV0YWJsZURhdGGj3+FDVk5TRGF0YdI+P+PkXxASTlNBdHRyaWJ1dGVkU3RyaW5nouVDXxASTlNBdHRyaWJ1dGVkU3RyaW5nAAgAEQAaACQAKQAyADcASQBMAFEAUwCNAJMAnAClALcAxADLAM0AzwDRANMA8AD1AQABBQEHAQkBCwENAQ8BFgEeASIBJAEmASgBLAEuATABMgE0ATwBTwFxAXwBiQGPAZwBsQG5AcABwgHEAcYBzQHSAdgB2gHcAd4OKg4vDjoOQw5QDlMOYA5pDm4Odg55DoQOjw6cDr4Oyg7MDs4O0A7SDtcO2A7aDt8O5w7qDu8PAg8FDwoPJw8pDysPMg81DzcPOQ88Dz4PQA9CD1gPbg93D48PlA+qD64Puw\/AD9MP1w\/qD\/0QAhAFEAwQEBASEBQQFhAaEBwQHhAgECIQRBBPEFcQXhBgEGIQbRBvEHEQcxB1EHoQfBB+EIUQiBCKEIwQjxCREJMQlRCrEMEQ3BDjEOcQ6RDrEO0Q8RDzEPUQ9xD5ERsRJhFOEXgRehF8EYERgxGFEYwRjxGREZMRlhGYEZoRnBGyEcgRzxHTEdUR1xHZEd0R3xHhEeMR5RIHEhISPRJnEmkSaxJ2EngSehJ8En4SgxKFEocSjhKREpMSlRKYEpoSnBKeErQSyhLiEucS9hL6Ev8TBxMQExITFxMlEykTMBM1E0oTTQAAAAAAAAIBAAAAAAAAAOYAAAAAAAAAAAAAAAAAABNi"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 6}, {458, 35}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"C4F7C185-CE0A-4C11-A498-3B30773950A4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":85.16340220733071,"x":276,"y":202},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 BTC","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSParagraphStyle":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwXGyFVJG51bGzVDQ4PEBESExQVFFpOU1RhYlN0b3BzViRjbGFzc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACABIACEAGAAtIYDhkaWk5TLm9iamVjdHOggAPSHB0eH1okY2xhc3NuYW1lWCRjbGFzc2VzV05TQXJyYXmiHiBYTlNPYmplY3TSHB0iI18QEE5TUGFyYWdyYXBoU3R5bGWiIiAACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBqAHUAfACJAKsAtwC5ALsAvQC\/AMEAxgDRANIA1ADZAOQA7QD1APgBAQEGARkAAAAAAAACAQAAAAAAAAAkAAAAAAAAAAAAAAAAAAABHA=="},"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGpCwwRGxwdHh8mVSRudWxs0g0ODxBWJGNsYXNzXxAaVUlGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOACIAC0xITDRQXGldOUy5rZXlzWk5TLm9iamVjdHOiFRaAA4AEohgZgAWABoAHXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSICEiI1okY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMiJCVcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00iAhJyhfEBBVSUZvbnREZXNjcmlwdG9yoykqJV8QEFVJRm9udERlc2NyaXB0b3JfEBBOU0ZvbnREZXNjcmlwdG9yAAgAEQAaACQAKQAyADcASQBMAFEAUwBdAGMAaABvAIwAjgCQAJcAnwCqAK0ArwCxALQAtgC4ALoA0ADmAO8BCgEPARoBIwE5AT0BSgFTAVgBawFvAYIAAAAAAAACAQAAAAAAAAArAAAAAAAAAAAAAAAAAAABlQ=="},"NSColor":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGlCwwVGSBVJG51bGzUDQ4PEBESExRVTlNSR0JcTlNDb2xvclNwYWNlXxASTlNDdXN0b21Db2xvclNwYWNlViRjbGFzc0YwIDAgMAAQAYACgATSFhAXGFROU0lEEAGAA9IaGxwdWiRjbGFzc25hbWVYJGNsYXNzZXNcTlNDb2xvclNwYWNloh4fXE5TQ29sb3JTcGFjZVhOU09iamVjdNIaGyEiV05TQ29sb3KiIR8ACAARABoAJAApADIANwBJAEwAUQBTAFkAXwBoAG4AewCQAJcAngCgAKIApACpAK4AsACyALcAwgDLANgA2wDoAPEA9gD+AAAAAAAAAgEAAAAAAAAAIwAAAAAAAAAAAAAAAAAAAQE="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGvEBkLDBMUICEiIysvNjlCRUhLT1dYWVpbX2RmVSRudWxs0w0ODxARElhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAGIADVTEgQlRD0xUWDhcbH1dOUy5rZXlzWk5TLm9iamVjdHOjGBkagASABYAGoxwdHoAHgAuAD4AXV05TQ29sb3JfEBBOU1BhcmFncmFwaFN0eWxlXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZdQkJSYOJygpKlVOU1JHQlxOU0NvbG9yU3BhY2VfEBJOU0N1c3RvbUNvbG9yU3BhY2VGMCAwIDAAEAGACIAK0iwOLS5UTlNJRBABgAnSMDEyM1okY2xhc3NuYW1lWCRjbGFzc2VzXE5TQ29sb3JTcGFjZaI0NVxOU0NvbG9yU3BhY2VYTlNPYmplY3TSMDE3OFdOU0NvbG9yojc11ToOOzw9Pj9AKEBaTlNUYWJTdG9wc1xOU1RleHRCbG9ja3NfEB9OU0FsbG93c1RpZ2h0ZW5pbmdGb3JUcnVuY2F0aW9uW05TVGV4dExpc3RzgACADoAMgAzSFg5DRKCADdIwMUZHV05TQXJyYXmiRjXSMDFJSl8QEE5TUGFyYWdyYXBoU3R5bGWiSTXSDkxNTl8QGlVJRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgBaAENMVFg5QU1aiUVKAEYASolRVgBOAFIAVXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjQD4AAAAAAABfEBhBcHBsZVNER290aGljTmVvLVJlZ3VsYXLSMDFcXV8QE05TTXV0YWJsZURpY3Rpb25hcnmjXF41XE5TRGljdGlvbmFyedIwMWBhXxAQVUlGb250RGVzY3JpcHRvcqNiYzVfEBBVSUZvbnREZXNjcmlwdG9yXxAQTlNGb250RGVzY3JpcHRvctIwMV5lol410jAxZ2hfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiaTVfEBJOU0F0dHJpYnV0ZWRTdHJpbmcACAARABoAJAApADIANwBJAEwAUQBTAG8AdQB8AIUAjACZAJsAnQCfAKUArAC0AL8AwwDFAMcAyQDNAM8A0QDTANUA3QDwARIBGwEhAS4BQwFKAUwBTgFQAVUBWgFcAV4BYwFuAXcBhAGHAZQBnQGiAaoBrQG4AcMB0AHyAf4CAAICAgQCBgILAgwCDgITAhsCHgIjAjYCOQI+AlsCXQJfAmYCaQJrAm0CcAJyAnQCdgKMAqICqwLGAssC4QLlAvIC9wMKAw4DIQM0AzkDPANBA1YDWQAAAAAAAAIBAAAAAAAAAGoAAAAAAAAAAAAAAAAAAANu"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 5}, {68, 22}}","heightIsClipped":false,"lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapeGroup","do_objectID":"74BC99C1-433A-4CD3-8AA8-D8275225CF94","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":34,"width":34,"x":249,"y":69},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9610969387755102,"green":0.7687845356798402,"red":0.5310417054191467},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"835B57D6-C4DA-4295-8364-F4212E47F27B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":34,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B6867B1B-DE08-4ACF-9B21-EAA00C7B94B9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":34,"width":34,"x":344,"y":69},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5310417054191467,"green":0.5310417054191467,"red":0.9610969387755102},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"9051A2BE-257E-4052-910E-C5F0A6B4EDC2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":34,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"33E395EE-5267-487E-B5F3-1D59B322AC2B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":34,"width":34,"x":302,"y":103},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5294117647058824,"green":0.5294117647058824,"red":0.9607843137254902},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"D69400CF-5E36-4A66-AD11-61D7BBD078BA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":34,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B387411F-FAC3-4FF7-A2C5-00B2DE779618","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":34,"width":34,"x":249,"y":269},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9610969387755102,"green":0.7687845356798402,"red":0.5310417054191467},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"DD18807E-2AE1-4414-B520-5BE1B4F2BD36","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":34,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"1AFF6DE7-442A-426B-90AB-823C4393C941","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":34,"width":34,"x":361,"y":252},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5294117647058824,"green":0.5294117647058824,"red":0.9607843137254902},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"DA5FFB5F-0C0D-4F65-A3FF-5FF77457201F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":34,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C1551864-9FA5-4229-870E-35FB48DE7CC1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":34,"width":34,"x":312,"y":291},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Oval 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5294117647058824,"green":0.5294117647058824,"red":0.9607843137254902},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"6AA9B9F2-3E79-4089-B528-06C8C65B69FB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":34,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"9E35EE45-D4FA-4F68-BCAD-AF4965DC1B80","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.00755339218041,"width":35.1302415280029,"x":6,"y":5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7316094435355512,"green":0.5433201519540107,"red":0.8195153061224489},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"96B1FC77-ECFE-46D9-BC36-A7EB8E6986CE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.00755339218041,"width":35.1302415280029,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"FF0EFAEC-2E78-4CEC-9B61-81EC0D0FA12D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.00755339218041,"width":35.1302415280029,"x":578.3456499544873,"y":24},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7316094435355512,"green":0.5433201519540107,"red":0.8195153061224489},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"F5235E19-0A21-4899-B0ED-B90CE891E13A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.00755339218041,"width":35.1302415280029,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"AA633285-42E0-4804-8833-7AE8281BB6FA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":35.1302415280029,"x":6,"y":57},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Triangle 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.505463137819491,"green":0.9174904336734694,"red":0.4823304842585412},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"triangle","do_objectID":"2F8376A4-F66A-4B29-B5CE-A9AC0CB57718","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":35.13024152800289,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"isEquilateral":false}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B1743947-F3C7-4A06-A991-184F158DF80F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":48,"width":48,"x":0,"y":214},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Star","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6891923085111906,"green":0.7731983418367347,"red":0.4544950401480727},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"D3D374E7-79AA-4B5E-89B3-0F66F44D339B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48,"width":48,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F2F89610-74A0-4F35-B960-41FC0A1E6325","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":43,"width":43,"x":2,"y":116},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Polygon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5613346135240318,"green":0.7191158911292761,"red":0.9442761479591837},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"polygon","do_objectID":"DC3D273D-0A9A-4675-8723-6742CB288178","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":43,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252627}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252627}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252627}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747373}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"}]},"numberOfPoints":5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"7C5EF9C8-4D57-4C25-A249-931447AC4D72","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":43,"width":43,"x":613,"y":159},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Polygon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":1,"green":0.5745344065656566,"red":0.5984523942400395},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"polygon","do_objectID":"C5096CA5-252F-46F7-82E9-452B2484F852","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43,"width":43,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252627}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252627}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252627}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747373}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"}]},"numberOfPoints":5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0F16EC7E-2815-4BA8-A995-4236F1F03656","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":35,"width":35,"x":6,"y":296},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6074618605136183,"green":0.6074618605136183,"red":0.7468112244897959},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"6D5010DE-1512-4C41-98F4-FA01DBE0AB5F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":35,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":8,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"424FF2C3-09D3-4EA6-9B1E-C300D5B61C3F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":true,"height":35,"width":35,"x":621,"y":288},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6074618605136183,"green":0.6074618605136183,"red":0.7468112244897959},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"1F741689-F3DB-448F-A513-55689A2F0C71","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":35,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":8,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"9EB8BF57-4F07-48BC-9ED7-36ACF56C7AEC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":62,"width":282,"x":53,"y":14},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D36D7C89-F8B5-4A31-8CCA-41F72125480B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":62,"width":282,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0035460992907801413, 0.016129032258064502}","curveMode":1,"curveTo":"{0.0035460992907801413, 0.016129032258064502}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0017730496453900707, 0.0080645161290322509}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0070921985815602826, 0.032258064516129004}","curveMode":1,"curveTo":"{0.0070921985815602826, 0.032258064516129004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99822695035460995, 0.99193548387096775}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"50B854B7-9625-444C-8560-863DA9AF4B32","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":169,"x":395,"y":44},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6256FFA6-748A-4192-8411-35BA13E0568D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":169,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0059171597633136111, 0.99999999999999978}","curveMode":1,"curveTo":"{0.0059171597633136111, 0.99999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0029585798816568055, 0.984375}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.011834319526627222, 1.0312500000000007}","curveMode":1,"curveTo":"{0.011834319526627222, 1.0312500000000007}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"DC05B21C-854E-4735-B569-2F1F6DC7EDBA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":183,"x":54,"y":79},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"79B9B53A-3FDB-4BCA-86C0-D267180EDE89","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":3,"width":183,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0054644808743169347, 0.6666666666666663}","curveMode":1,"curveTo":"{0.0054644808743169347, 0.6666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0027322404371584673, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.010928961748633869, 0.99999999999999911}","curveMode":1,"curveTo":"{0.010928961748633869, 0.99999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.49999999999999978}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"9797B844-22AC-41FC-8269-D9F81B503AB4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13,"width":237,"x":54,"y":123},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B9D3D760-0141-491A-9EBB-DD0A2EA2379C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":13,"width":237,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0042194092827004207, 1}","curveMode":1,"curveTo":"{0.0042194092827004207, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0021097046413502104, 0.96153846153846145}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0084388185654008414, 1.0769230769230766}","curveMode":1,"curveTo":"{0.0084388185654008414, 1.0769230769230766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E32C4AB2-E0FD-4CD9-B6F9-069D390F48AD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":257,"x":344,"y":122},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"709B67ED-B1E9-4F1B-BD65-E9B9D8D4D1C0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":257,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0038910505836575859, 0.02127659574468084}","curveMode":1,"curveTo":"{0.0038910505836575859, 0.02127659574468084}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0019455252918287929, 0.010638297872340394}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0077821011673151717, 0.042553191489361611}","curveMode":1,"curveTo":"{0.0077821011673151717, 0.042553191489361611}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"DBD6E42B-713D-409A-B8F8-D73167FCA16F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":111,"width":301,"x":51,"y":158},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"AA5AFA82-A130-4D23-B07A-2B3BEB3FCF39","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":111,"width":301,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.049833887043189348, 0.37837837837837857}","curveMode":1,"curveTo":"{0.049833887043189348, 0.37837837837837857}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.053156146179401995, 0.38738738738738754}","curveMode":1,"curveTo":"{0.053156146179401995, 0.38738738738738754}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.99999999999999956}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"19CF8452-03BE-4252-82B5-0EC37B48084F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":76,"width":205,"x":398,"y":195},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9036805D-544A-4352-AB0A-B7E631B261C2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":76,"width":205,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15121951219512186, 1.5263157894736836}","curveMode":1,"curveTo":"{0.15121951219512186, 1.5263157894736836}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15609756097560967, 1.5394736842105261}","curveMode":1,"curveTo":"{0.15609756097560967, 1.5394736842105261}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F74BC841-26CD-415D-9FF5-8FC79B5572DD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":253,"x":55,"y":312},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"634737B6-9F99-49F5-9315-4A4E4DEE2350","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":253,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.079051383399209502, 2.5000000000000044}","curveMode":1,"curveTo":"{0.079051383399209502, 2.5000000000000044}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.083003952569169981, 3.0000000000000009}","curveMode":1,"curveTo":"{0.083003952569169981, 3.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8502A084-5558-46CD-9210-5658C16E1399","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":258,"x":352,"y":304},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"96630F00-B17B-4CE2-A1D4-F86B9D8B2432","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":258,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1162790697674419, 0.66666666666666818}","curveMode":1,"curveTo":"{0.1162790697674419, 0.66666666666666818}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12015503875968994, 0.83333333333333415}","curveMode":1,"curveTo":"{0.12015503875968994, 0.83333333333333415}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0A5232A3-DF67-49B1-8949-5F1BD6BD69E7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":186,"x":54,"y":246},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7143788628338015,"green":0.7143788628338015,"red":0.7172087585034014},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"21240DC8-291C-482B-A919-078876CB8E61","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":186,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048387096774193533, -1.742857142857142}","curveMode":1,"curveTo":"{0.048387096774193533, -1.742857142857142}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.053763440860215068, -1.7142857142857142}","curveMode":1,"curveTo":"{0.053763440860215068, -1.7142857142857142}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.99999999999999944}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/user.json <==
{"B61E387A-DD9C-428F-987D-81C19BFAC5E0":{"scrollOrigin":"{-1736, -834}","zoomValue":0.5232115066434313},"C902F5AA-9585-4BA4-B6F3-E211229CF19C":{"pageListHeight":-1}}
